Lidar-based Tracking of Traffic Participants with Sensor Nodes in Existing Urban Infrastructure

This paper presents a lidar-only state estimation and tracking framework, along with a roadside sensing unit for integration with existing urban infrastructure. Urban deployments demand scalable, real-time tracking solutions, yet traditional remote sensing remains costly and computationally intensive, especially under perceptually degraded conditions. Our sensor node couples a single lidar with an edge computing unit and runs a computationally efficient, GPU-free observer that simultaneously estimates object state, class, dimensions, and existence probability. The pipeline performs: (i) state updates via an extended Kalman filter, (ii) dimension estimation using a 1D grid-map/Bayesian update, (iii) class updates via a lookup table driven by the most probable footprint, and (iv) existence estimation from track age and bounding-box consistency. Experiments in dynamic urban-like scenes with diverse traffic participants demonstrate real-time performance and high precision: The complete end-to-end pipeline finishes within \SI{100}{\milli\second} for \SI{99.88}{\%} of messages, with an excellent detection rate. Robustness is further confirmed under simulated wind and sensor vibration. These results indicate that reliable, real-time roadside tracking is feasible on CPU-only edge hardware, enabling scalable, privacy-friendly deployments within existing city infrastructure. The framework integrates with existing poles, traffic lights, and buildings, reducing deployment costs and simplifying large-scale urban rollouts and maintenance efforts.

==> classification_estimation.csv <==
1,0.9683,0.0023,0.0294,0.0000,0.0000
2,0.9257,0.0011,0.0732,0.0000,0.0000
3,0.9676,0.0015,0.0309,0.0000,0.0000
4,0.9775,0.0025,0.0201,0.0000,0.0000
5,0.9747,0.0085,0.0168,0.0000,0.0000
6,0.9626,0.0170,0.0204,0.0000,0.0000
7,0.9401,0.0326,0.0273,0.0000,0.0000
8,0.8894,0.0685,0.0420,0.0000,0.0000
9,0.7912,0.1393,0.0695,0.0000,0.0000
10,0.5221,0.3315,0.1464,0.0000,0.0000
11,0.1545,0.5181,0.3269,0.0005,0.0000
12,0.0500,0.4917,0.4556,0.0027,0.0000
13,0.0006,0.2682,0.7144,0.0168,0.0000
14,0.0000,0.0587,0.9113,0.0300,0.0000
15,0.0000,0.0215,0.9349,0.0436,0.0000
16,0.0000,0.0223,0.9397,0.0379,0.0000
17,0.0000,0.0067,0.9276,0.0656,0.0000
18,0.0000,0.0051,0.9217,0.0732,0.0000
19,0.0000,0.0038,0.9161,0.0801,0.0000
20,0.0000,0.0034,0.9113,0.0853,0.0000
21,0.0000,0.0032,0.9032,0.0935,0.0000
22,0.0000,0.0029,0.9052,0.0918,0.0000
23,0.0000,0.0031,0.9106,0.0862,0.0000
24,0.0000,0.0029,0.9066,0.0904,0.0000
25,0.0000,0.0032,0.9111,0.0857,0.0000
26,0.0000,0.0030,0.9053,0.0917,0.0000
27,0.0000,0.0027,0.8955,0.1018,0.0000
28,0.0000,0.0025,0.8931,0.1043,0.0000
29,0.0000,0.0021,0.8794,0.1185,0.0000
30,0.0000,0.0017,0.8639,0.1344,0.0000
31,0.0000,0.0010,0.7936,0.2054,0.0001
32,0.0000,0.0009,0.6153,0.3837,0.0001
33,0.0000,0.0020,0.3175,0.6803,0.0001
34,0.0000,0.0075,0.1046,0.8875,0.0004
35,0.0002,0.0073,0.0485,0.9426,0.0015
36,0.0000,0.0065,0.0851,0.9079,0.0004
37,0.0000,0.0023,0.0573,0.9400,0.0004
38,0.0000,0.0092,0.2999,0.6907,0.0002
39,0.0000,0.0015,0.3725,0.6259,0.0001
40,0.0000,0.0015,0.5788,0.4196,0.0001
41,0.0000,0.0017,0.7866,0.2116,0.0001
42,0.0000,0.0016,0.8519,0.1465,0.0000
43,0.0000,0.0020,0.8682,0.1297,0.0000
44,0.0000,0.0016,0.8603,0.1380,0.0000
45,0.0000,0.0021,0.8809,0.1169,0.0000
46,0.0000,0.0026,0.8945,0.1029,0.0000
47,0.0000,0.0030,0.9094,0.0876,0.0000
48,0.0000,0.0031,0.9116,0.0853,0.0000
49,0.0000,0.0031,0.9136,0.0833,0.0000
50,0.0000,0.0034,0.9157,0.0809,0.0000

==> error_dimension.csv <==
0 -0.325 -0.143 -0.721 0.022 -1.583
1 0.309 0.374 0.261 0.542 0.091
2 0.254 0.277 0.223 0.356 0.143

==> error_tracking.csv <==
0 0.055 0.388 -0.350 1.139 -1.453
1 -0.231 0.166 -0.589 1.192 -1.696

==> error_tracking_2.csv <==
0 0.000 4.240 -3.900 14.670 -15.870

==> existence_histogram.csv <==
0.888073861969439
0.531036579608917
0.620484127122679
0.535471174043494
0.587705660089154
0.598768375099522
0.568394866351988
0.762463713859774
0.662344784642521
0.594848285118739
0.928572864487684
0.298160747477883
0.896639765357971
0.572445899905527
0.339656371404143
0.304181355644356
0.593420443817591
0.610833095341194
0.874528425304513
0.591888060356364
0.677176962678249
0.826571390549572
0.559173405722336
0.916316814406748
0.619669502262365
0.633143402911999
0.779062976516210
0.649031602830257
0.719764478886739
0.763173139326170
0.631296530851851
0.757951432127294
0.668053673171416
0.596282355040312
0.591435854902139
0.695273330366170
0.607051108194434
0.605339363971843
0.696079407364894
0.654927928373218
0.575975282903177
0.790588784691514
0.668569661612096
0.491171998498232
0.921388637467667
0.606466981159015
0.587610103189945
0.680952001627036
0.625205122095218
0.583821779246940
0.774979388844358

==> length_estimation.csv <==
1,0,0.7048,0.37142,0.62709
2,0.33333,0.073063,0.2774,0.28425
3,0.66667,0.8521,0.32852,0.31435
4,1,0.13479,0.54872,0.24573
5,1.3333,0.82061,0.64256,0.25365
6,1.6667,0.24947,0.9068,0.24058
7,2,0.40025,1.1113,0.22772
8,2.3333,0.6934,1.2615,0.23046
9,2.6667,0.34933,1.5242,0.24353
10,3,0.13798,1.8507,0.2706
11,2.807,0.19295,2.142,0.24301
12,2.189,0.811,2.1423,0.23556
13,2.6725,0.32752,2.2603,0.19387
14,3.8348,0.83476,2.3947,0.18241
15,2.8324,0.16765,2.5143,0.14131
16,3.215,0.215,2.6384,0.12298
17,3.1806,0.1806,2.739,0.10758
18,5.3719,2.3719,2.7885,0.1127
19,1.7868,1.2132,2.7445,0.12476
20,2.9829,0.017133,2.8538,0.08935
21,2.5382,0.46175,2.8241,0.098831
22,3.8156,0.81562,2.8654,0.090803
23,0.96604,2.034,2.8235,0.11201
24,3.0212,0.021173,2.9119,0.071012
25,3.0683,0.068258,2.9374,0.042469
26,3.3115,0.31153,2.9455,0.035079
27,1.6513,1.3487,2.9332,0.051577
28,2.6333,0.36666,2.9147,0.065993
29,2.2223,0.77771,2.886,0.084142
30,3.6765,0.67654,2.9148,0.072332
31,10,0.18759,2.9722,0.068222
32,10,0.60842,3.072,0.11788
33,10,1.1846,3.2597,0.22157
34,10,0.22315,3.6271,0.45371
35,10,1.2172,4.3299,0.84762
36,2.6661,0.33393,3.6798,0.5097
37,3.6804,0.68039,3.6449,0.37485
38,3.2493,0.24932,3.4763,0.24064
39,3.1945,0.19451,3.366,0.16594
40,2.856,0.14402,3.2195,0.13048
41,4.6405,1.6405,3.2701,0.1525
42,3.4734,0.4734,3.2884,0.14676
43,2.6372,0.36278,3.1917,0.12657
44,3.0289,0.028875,3.0822,0.087266
45,2.7806,0.21935,3.041,0.070483
46,2.3505,0.64951,3.0117,0.069286
47,2.3387,0.66127,2.9841,0.06716
48,2.038,0.96199,2.9594,0.069245
49,1.7078,1.2922,2.9321,0.080467
50,1.9665,1.0335,2.8975,0.09686

==> timing_histogram.csv <==
29.9274921417236
16.1695480346680
37.8031730651856
22.7940082550049
24.1460800170898
34.0406894683838
36.4441871643066
25.0782966613770
35.6318950653076
34.9280834197998
34.0018272399902
38.4731292724609
37.1739864349365
27.8086662292480
41.1648750305176
41.1078929901123
29.8576354980469
29.2794704437256
30.3099155426025
38.6564731597900
43.3559417724609
26.1161327362061
29.3276309967041
32.1314334869385
39.7460460662842
39.7779941558838
39.3168926239014
49.4234561920166
40.6832695007324
34.1527462005615
51.3424873352051
49.4580268859863
54.9814701080322
55.0947189331055
55.3019046783447
51.5301227569580
47.5540161132813
54.0874004364014
35.6838703155518
40.2359962463379
26.8523693084717
44.0020561218262
43.0138111114502
35.6209278106689
28.0716419219971
16.8271064758301
18.1257724761963
25.7165431976318
15.2237415313721
23.4880447387695
28.0361175537109
17.6753997802734
27.0757675170898
16.7052745819092
25.0914096832275
24.9791145324707
29.0710926055908
18.9654827117920
18.5484886169434
15.7458782196045
16.2894725799561
15.5212879180908
17.4837112426758
26.3776779174805
18.7094211578369
29.3538570404053
24.9361991882324
16.0775184631348
24.7070789337158
24.9423980712891
26.7903804779053
14.0373706817627
16.7853832244873
13.5550498962402
14.8458480834961
15.7489776611328
15.8212184906006
13.3924484252930
26.9904136657715
25.5897045135498
16.1316394805908
26.7164707183838
27.7097225189209
16.4093971252441
24.7669219970703
18.4218883514404
24.4605541229248
16.2043571472168
16.3474082946777
16.4699554443359
27.5433063507080
26.6921520233154
27.3659229278564
26.5986919403076
26.5250205993652
17.3254013061523
14.5361423492432
14.4467353820801
15.1321887969971
17.0705318450928
25.6063938140869
24.3909358978272
16.4623260498047
15.4862403869629
15.2294635772705
16.8349742889404
15.6905651092529
19.1256999969482
17.7435874938965
15.0144100189209
28.1651020050049
14.0597820281982
15.1631832122803
28.6724567413330
24.8856544494629
16.2069797515869
27.0893573760986
14.3408775329590
17.0328617095947
27.3201465606689
23.8995552062988
17.5256729125977
16.1306858062744
15.7208442687988
26.5991687774658
17.3678398132324
16.0379409790039
28.8164615631104
16.1092281341553
18.8910961151123
17.4186229705811
26.0381698608398
14.7895812988281
26.5676975250244
25.5951881408691
26.8545150756836
25.6292819976807
16.1688327789307
14.4908428192139
16.0417556762695
16.9627666473389
15.9580707550049
28.4531116485596
27.9769897460938
19.1562175750732
9.62448120117188
17.3461437225342
14.0750408172607
25.2983570098877
21.6851234436035
16.4680480957031
22.5431919097900
21.9047069549561
16.4132118225098
24.0342617034912
27.5228023529053
15.1133537292480
28.7547111511230
17.7195072174072
24.2052078247070
27.2803306579590
15.8500671386719
27.4550914764404
17.3013210296631
24.0564346313477
13.7810707092285
17.7462100982666
27.1465778350830
18.8901424407959
27.1840095520020
28.7373065948486
30.3993225097656
18.8140869140625
20.3003883361816
32.0396423339844
14.6100521087646
14.6074295043945
18.6281204223633
25.4342555999756
16.8557167053223
16.3748264312744
28.0537605285645
29.3781757354736
19.5505619049072
23.8981246948242
15.2118206024170
22.3937034606934
19.6747779846191
15.3367519378662
20.0798511505127
29.5903682708740
19.1950798034668
28.0687808990479
24.9655246734619
28.7017822265625
17.7538394927979
19.0169811248779
15.1786804199219
26.2286663055420
23.5013961791992
26.4208316802979
17.7230834960938
27.4112224578857
14.3058300018311
12.4001502990723
16.2947177886963
22.5205421447754
27.3346900939941
13.4341716766357
17.5211429595947
16.7784690856934
16.0713195800781
27.4276733398438
17.1983242034912
15.4752731323242
14.5752429962158
27.7850627899170
27.9917716979980
23.9224433898926
22.9208469390869
13.7975215911865
26.5662670135498
13.9036178588867
25.6733894348145
22.5577354431152
11.9664669036865
24.4801044464111
26.8661975860596
28.9468765258789
24.0600109100342
25.1703262329102
15.3760910034180
18.5797214508057
17.4007415771484
26.9246101379395
15.2132511138916
19.4838047027588
25.1965522766113
16.9522762298584
15.0678157806396
24.1556167602539
15.2089595794678
21.6772556304932
28.5460948944092
24.3456363677979
16.3004398345947
13.0572319030762
23.5061645507813
14.0581130981445
14.0748023986816
24.9047279357910
20.6475257873535
13.9834880828857
28.1639099121094
24.5797634124756
23.2100486755371
14.9025917053223
13.3135318756104
25.8505344390869
14.1565799713135
14.1758918762207
12.7985477447510
22.9692459106445
25.4220962524414
24.6324539184570
21.4958190917969
19.2558765411377
24.8119831085205
14.3611431121826
24.5311260223389
12.4993324279785
24.1789817810059
22.6037502288818
24.0302085876465
23.3619213104248
24.5335102081299
26.5364646911621
27.5681018829346
19.0658569335938
27.0285606384277
24.5728492736816
28.2406806945801
18.8751220703125
17.1415805816650
13.9985084533691
20.2076435089111
26.5316963195801
24.1723060607910
25.2726078033447
24.0569114685059
23.4160423278809
13.8850212097168
23.8666534423828
24.1065025329590
21.9519138336182
25.9592533111572
22.9313373565674
16.8030261993408
15.2530670166016
23.7135887145996
15.2602195739746
22.2804546356201
27.2078514099121
25.3453254699707
11.6930007934570
24.4743824005127
26.2565612792969
19.0050601959229
14.1618251800537
12.9253864288330
26.2973308563232
27.0750522613525
23.5347747802734
17.1203613281250
18.6526775360107
24.0221023559570
25.5091190338135
16.3109302520752
26.0639190673828
27.0259380340576
13.8864517211914
11.1622810363770
25.7956981658936
25.9263515472412
16.9191360473633
26.4148712158203
25.8550643920898
15.9015655517578
27.1041393280029
16.7365074157715
27.5018215179443
27.7886390686035
26.4079570770264
16.4601802825928
14.6920680999756
19.6015834808350
24.1382122039795
15.7332420349121
17.8604125976563
13.4479999542236
25.6419181823730
18.0852413177490
23.1204032897949
16.6037082672119
24.2695808410645
26.9930362701416
23.5548019409180
16.0107612609863
26.6127586364746
13.8881206512451
22.1531391143799
27.0326137542725
21.2368965148926
23.1995582580566
17.9407596588135
15.0361061096191
15.8028602600098
25.7318019866943
17.1394348144531
13.4890079498291
26.1411666870117
24.7836112976074
25.8483886718750
16.8890953063965
26.9715785980225
14.8606300354004
12.8157138824463
9.87577438354492
8.96000862121582
19.2127227783203
9.18221473693848
9.27162170410156
8.72349739074707
27.1430015563965
8.55684280395508
10.1807117462158
11.2254619598389
22.7005481719971
13.0083560943604
17.2939300537109
13.4871006011963
18.1469917297363
24.7597694396973
16.0529613494873
20.7741260528564
16.1497592926025
14.3253803253174
9.67788696289063
23.1833457946777
15.1109695434570
16.8938636779785
26.8380641937256
15.4926776885986
14.2650604248047
25.4540443420410
23.4940052032471
13.1182670593262
26.0195732116699
18.5048580169678
15.5611038208008
15.6493186950684
17.6963806152344
16.0775184631348
24.6665477752686
13.0782127380371
16.7438983917236
11.9662284851074
16.8809890747070
15.4910087585449
15.5582427978516
16.0567760467529
12.7015113830566
16.1314010620117
16.9918537139893
13.2689476013184
17.8234577178955
15.5930519104004
26.4747142791748
26.2143611907959
25.3114700317383
14.9579048156738
22.2988128662109
17.5771713256836
15.1343345642090
15.9800052642822
14.4248008728027
24.8870849609375
24.7328281402588
24.9171257019043
15.5901908874512
13.6332511901855
28.4795761108398
13.2260322570801
26.6809463500977
17.7934169769287
17.0483589172363
22.6683616638184
23.7519741058350
14.1913890838623
23.6339569091797
13.9420032501221
25.8934497833252
22.2661495208740
15.8398151397705
16.9880390167236
15.2139663696289
22.9609012603760
18.8090801239014
13.3535861968994
17.2102451324463
18.1531906127930
18.5134410858154
16.8426036834717
17.6761150360107
15.0091648101807
18.2676315307617
16.0145759582520
27.9357433319092
16.3264274597168
18.8748836517334
18.9545154571533
18.1891918182373
26.9613265991211
15.3377056121826
19.8035240173340
16.6356563568115
23.7824916839600
24.8410701751709
14.6524906158447
24.6961116790772
23.6501693725586
22.4890708923340
24.4469642639160
15.5425071716309
24.9688625335693
24.6031284332275
24.7619152069092
26.4070034027100
23.7510204315186
25.4676342010498
13.0589008331299
16.1054134368897
14.6713256835938
14.5671367645264
27.8210639953613
16.8831348419189
26.8373489379883
15.0556564331055
15.9668922424316
28.3088684082031
25.3629684448242
15.8009529113770
19.7389125823975
17.1937942504883
13.0848884582520
17.8127288818359
13.9315128326416
23.4143733978272
21.8071937561035
12.5360488891602
15.5084133148193
17.5943374633789
22.6154327392578
26.1778831481934
12.2210979461670
16.6642665863037
15.5241489410400
17.8406238555908
16.2351131439209
16.5946483612061
16.9019699096680
15.7327651977539
13.6554241180420
19.0491676330566
18.2003974914551
13.7546062469482
14.0354633331299
12.8965377807617
15.2032375335693
24.5645046234131
18.2101726531982
19.6616649627686
17.0769691467285
15.0172710418701
27.9178619384766
27.6639461517334
17.4853801727295
15.7067775726318
23.3292579650879
27.0307064056397
28.5091400146484
30.7705402374268
19.0577507019043
19.5462703704834
27.5530815124512
29.1590690612793
23.5908031463623
26.4940261840820
27.6629924774170
29.3436050415039
25.7258415222168
16.2713527679443
31.5809249877930
27.3842811584473
18.0478096008301
17.4226760864258
30.8573246002197
21.4679241180420
18.2652473449707
18.4879302978516
20.9426879882813
17.1957015991211
19.3960666656494
19.1550254821777
18.1043148040772
29.5035839080811
27.2641181945801
14.6815776824951
28.1596183776855
29.9360752105713
17.7509784698486
15.5608654022217
20.8556652069092
17.8587436676025
18.3997154235840
19.0637111663818
28.7206172943115
28.9988517761230
26.3147354125977
23.4839916229248
28.0530452728272
15.3617858886719
23.8058567047119
27.0888805389404
23.3523845672607
24.0542888641357
17.8153514862061
18.2061195373535
18.7239646911621
17.1744823455811
17.1782970428467
13.5092735290527
25.3219604492188
14.2710208892822
23.5309600830078
13.1325721740723
15.3605937957764
26.4842510223389
15.7766342163086
16.3910388946533
12.3624801635742
25.2561569213867
23.4136581420898
14.2719745635986
16.2317752838135
13.7684345245361
12.0558738708496
13.3659839630127
13.1847858428955
13.7634277343750
13.5309696197510
20.5945968627930
15.4526233673096
24.1281986236572
19.1426277160645
17.8110599517822
16.4592266082764
28.4078121185303
25.9306430816650
27.0726680755615
11.8846893310547
17.8925991058350
17.2772407531738
19.3693637847900
27.0640850067139
18.2957649230957
20.2541351318359
29.0458202362061
16.0274505615234
16.0520076751709
24.2953300476074
13.7662887573242
24.3141651153564
24.9660015106201
17.7547931671143
17.9190635681152
17.5511837005615
23.5292911529541
14.2328739166260
13.2465362548828
24.3563652038574
17.1260833740234
25.0506401062012
26.3092517852783
23.7436294555664
16.3052082061768
25.5236625671387
25.8920192718506
14.5709514617920
26.3154506683350
22.9151248931885
27.4696350097656
14.9869918823242
24.5718955993652
17.1964168548584
16.7882442474365
14.4355297088623
25.8843898773193
16.2818431854248
33.2241058349609
15.0127410888672
20.5998420715332
21.6288566589355
23.1897830963135
29.1755199432373
28.7783145904541
29.6473503112793
30.0309658050537
22.4473476409912
26.8919467926025
23.1449604034424
24.6679782867432
16.1161422729492
14.6336555480957
17.9514884948730
21.7809677124023
15.0227546691895
16.0331726074219
12.2768878936768
15.7279968261719
18.9976692199707
18.8577175140381
17.6045894622803
24.1651535034180
16.9250965118408
13.3056640625000
13.9334201812744
29.6912193298340
27.3356437683105
25.1195430755615
17.6954269409180
20.7390785217285
16.8917179107666
18.0735588073730
19.5004940032959
16.4985656738281
28.6662578582764
28.2690525054932
16.9568061828613
25.1948833465576
15.3992176055908
18.8314914703369
16.0124301910400
26.9973278045654
18.2728767395020
15.6381130218506
23.8392353057861
16.3025856018066
21.6653347015381
25.7492065429688
28.9742946624756
25.9025096893311
23.4696865081787
14.0209197998047
13.4527683258057
13.4973526000977
16.0915851593018
16.3450241088867
12.5935077667236
23.0009555816650
14.3835544586182
22.7527618408203
16.9255733489990
14.7397518157959
12.8989219665527
14.0616893768311
26.7386436462402
24.9087810516357
17.3308849334717
22.2113132476807
13.4284496307373
11.5971565246582
14.5466327667236
22.6311683654785
14.5876407623291
14.9741172790527
11.3334655761719
10.0102424621582
23.4458446502686
14.7953033447266
25.2096652984619
13.8990879058838
15.1958465576172
21.3215351104736
24.2865085601807
12.9189491271973
13.9017105102539
12.8571987152100
15.4254436492920
21.4433670043945
12.5932693481445
21.0595130920410
22.5389003753662
24.7988700866699
22.9570865631104
22.5365161895752
10.6823444366455
24.7187614440918
22.9265689849854
25.7260799407959
23.5745906829834
14.0757560729980
11.6419792175293
12.5830173492432
12.0766162872314
14.5049095153809
10.8234882354736
20.0440883636475
14.9166584014893
11.9543075561523
23.5965251922607
21.6643810272217
13.8957500457764
13.0755901336670
13.3490562438965
24.0836143493652
21.7158794403076
25.3360271453857
13.4682655334473
24.0967273712158
24.8327255249023
24.1053104400635
23.5202312469482
17.3909664154053
14.2807960510254
25.1221656799316
19.9134349822998
20.1137065887451
24.5656967163086
25.2039432525635
14.6253108978271
15.1147842407227
12.5579833984375
13.9074325561523
11.3339424133301
10.8127593994141
12.5291347503662
12.7856731414795
11.7731094360352
20.3127861022949
16.1504745483398
13.5803222656250
24.9688625335693
15.8336162567139
25.7749557495117
13.4119987487793
25.6102085113525
14.4810676574707
23.9672660827637
20.8911895751953
10.9682083129883
24.4081020355225
12.6979351043701
20.2131271362305
24.8422622680664
9.93728637695313
15.1758193969727
11.5957260131836
25.5596637725830
22.2394466400147
24.2977142333984
15.1727199554443
25.5146026611328
15.7291889190674
11.9018554687500
14.3866539001465
14.9121284484863
22.9387283325195
25.7852077484131
22.9072570800781
14.4500732421875
15.0091648101807
18.5918807983398
15.4511928558350
13.8840675354004
17.6179409027100
26.5474319458008
15.2294635772705
25.9590148925781
30.7431221008301
25.9113311767578
27.8744697570801
33.3962440490723
48.3348369598389
49.2525100708008
48.1574535369873
47.2114086151123
53.8272857666016
50.5247116088867
61.1639022827148
59.6349239349365
54.0430545806885
47.3692417144775
63.5781288146973
55.3190708160400
55.3240776062012
60.4972839355469
58.2532882690430
54.4064044952393
54.9421310424805
67.8143501281738
46.9474792480469
43.6062812805176
39.0424728393555
39.8168563842773
52.6721477508545
54.7671318054199
40.1101112365723
47.9979515075684
44.1346168518066
31.9197177886963
33.5366725921631
45.3760623931885
52.4322986602783
48.8018989562988
48.2919216156006
47.1477508544922
34.6574783325195
39.5312309265137
36.8938446044922
33.6196422576904
38.4202003479004
37.5506877899170
45.5305576324463
26.7896652221680
27.9769897460938
31.1434268951416
30.8594703674316
26.0012149810791
28.3069610595703
34.5435142517090
33.3485603332520
36.1459255218506
23.6320495605469
32.5510501861572
23.8897800445557
26.2699127197266
40.1101112365723
26.4487266540527
30.4615497589111
43.4489250183106
32.9856872558594
43.5206890106201
29.3121337890625
36.5674495697022
26.0848999023438
30.9746265411377
32.8757762908936
22.7942466735840
23.0495929718018
25.0880718231201
25.4735946655273
32.5999259948731
29.0634632110596
21.0108757019043
33.9164733886719
19.4513797760010
24.3425369262695
33.9188575744629
32.5660705566406
25.9022712707520
18.3365345001221
29.2410850524902
22.7928161621094
32.8197479248047
19.0913677215576
21.2419033050537
30.2712917327881
31.2240123748779
22.7181911468506
20.7467079162598
22.1376419067383
22.2773551940918
22.2613811492920
28.5332202911377
16.4391994476318
16.6451930999756
24.4321823120117
19.7112560272217
26.2129306793213
25.5329608917236
27.9107093811035
15.6502723693848
13.4496688842773
31.0983657836914
28.9244651794434
27.4648666381836
18.8946723937988
20.6015110015869
24.5692729949951
12.8381252288818
11.8682384490967
10.7598304748535
14.3749713897705
22.6132869720459
13.1461620330811
25.5157947540283
22.4187374114990
16.1883831024170
13.3681297302246
14.3883228302002
25.2680778503418
25.4480838775635
15.0327682495117
13.0410194396973
23.0906009674072
15.6927108764648
23.6151218414307
25.7503986358643
17.9171562194824
12.9241943359375
24.8436927795410
20.0726985931397
22.2289562225342
20.3671455383301
13.4105682373047
13.5865211486816
21.7847824096680
31.8601131439209
9.49406623840332
8.97955894470215
19.2127227783203
10.6339454650879
22.5815773010254
21.0928916931152
20.7943916320801
20.0281143188477
20.3671455383301
27.7910232543945
16.3478851318359
14.1932964324951
19.7889804840088
12.6905441284180
11.3296508789063
12.2454166412354
24.0273475646973
25.1348018646240
13.0925178527832
13.8072967529297
14.4453048706055
15.1331424713135
16.4904594421387
15.0945186614990
15.9862041473389
24.3899822235107
16.1278247833252
14.2946243286133
14.7006511688232
25.1231193542480
16.4847373962402
16.5972709655762
12.3624801635742
13.1902694702148
25.3276824951172
24.8379707336426
16.9236660003662
25.9451866149902
13.9899253845215
14.4174098968506
26.8266201019287
19.5803642272949
15.3136253356934
27.9924869537354
13.6406421661377
14.1160488128662
14.7852897644043
23.9434242248535
15.3083801269531
14.3609046936035
19.3049907684326
16.5333747863770
26.6978740692139
27.4801254272461
18.3014869689941
23.2357978820801
29.2930603027344
19.3362236022949
14.8353576660156
26.5576839447022
13.4093761444092
25.1994132995605
25.8781909942627
15.5467987060547
26.8306732177734
16.3316726684570
23.6213207244873
18.7933444976807
28.1362533569336
24.0013599395752
26.2868404388428
25.9351730346680
23.1850147247314
14.5959854125977
22.7520465850830
25.3615379333496
13.9319896697998
19.3824768066406
20.5242633819580
22.9918956756592
14.8067474365234
28.8984775543213
18.4683799743652
29.1490554809570
32.1099758148193
15.3143405914307
22.0706462860107
19.9308395385742
20.0557708740234
22.9694843292236
18.3994770050049
27.9049873352051
29.9215316772461
17.7063941955566
34.5358848571777
15.7835483551025
27.0977020263672
17.1880722045898
27.1937847137451
19.7501182556152
26.1721611022949
27.7378559112549
29.5212268829346
16.3600444793701
26.0717868804932
27.1141529083252
17.4086093902588
21.8558311462402
18.8479423522949
15.4833793640137
17.8098678588867
29.1593074798584
27.1229743957520
17.6949501037598
19.2284584045410
18.9960002899170
15.1793956756592
25.2947807312012
24.5323181152344
17.0588493347168
29.4413566589355
30.9259891510010
18.3889865875244
16.5596008300781
15.9173011779785
18.4707641601563
18.8639163970947
18.0001258850098
16.9796943664551
17.1825885772705
16.6594982147217
15.8474445343018
30.3463935852051
23.9899158477783
21.2116241455078
16.9234275817871
28.1026363372803
18.4707641601563
15.0313377380371
27.9974937438965
25.7885456085205
17.0428752899170
19.2480087280273
15.4383182525635
30.1828384399414
30.0636291503906
26.8807411193848
19.1869735717773
19.3958282470703
28.1581878662109
15.9180164337158
17.6143646240234
23.6716270446777
15.6896114349365
25.1464843750000
20.0617313385010
29.0355682373047
27.2445678710938
25.7909297943115
25.9554386138916
25.9895324707031
30.9007167816162
32.0744514465332
33.5400104522705
20.8392143249512
31.4350128173828
27.0702838897705
24.2483615875244
23.4863758087158
23.3757495880127
13.2765769958496
17.2953605651855
32.4842929840088
29.1724205017090
33.7235927581787
17.1089172363281
26.6616344451904
25.6149768829346
25.9597301483154
23.4119892120361
17.1871185302734
28.4242630004883
15.9108638763428
24.7616767883301
22.0088958740234
27.0812511444092
28.0311107635498
22.9954719543457
25.6145000457764
17.0557498931885
23.7557888031006
11.3527774810791
15.2726173400879
15.9180164337158
15.7666206359863
18.2943344116211
13.8659477233887
15.2175426483154
19.9549198150635
20.0343132019043
18.5916423797607
18.5332298278809
19.0296173095703
18.1751251220703
15.5239105224609
18.0792808532715
18.2204246520996
16.1216259002686
18.2154178619385
25.1314640045166
16.2131786346436
26.4830589294434
17.1868801116943
14.5175457000732
21.0092067718506
29.0055274963379
21.4321613311768
26.5524387359619
14.3632888793945
17.5230503082275
19.1488265991211
14.4393444061279
14.4436359405518
27.1005630493164
16.9799327850342
16.1855220794678
16.9837474822998
16.5197849273682
31.7070484161377
24.8000621795654
26.1189937591553
32.7119827270508
15.8879756927490
25.8884429931641
16.2799358367920
15.7301425933838
26.6311168670654
17.6227092742920
16.5920257568359
17.0156955718994
18.9690589904785
21.5041637420654
27.9464721679688
18.2197093963623
14.6617889404297
19.9930667877197
28.4049510955811
24.6067047119141
16.5674686431885
20.1034545898438
18.7323093414307
14.6811008453369
27.5938510894775
13.3199691772461
17.3542499542236
24.7945785522461
18.6295509338379
16.8609619140625
26.4675617218018
20.6089019775391
20.8685398101807
22.7651596069336
26.4983177185059
23.9162445068359
21.7187404632568
31.3758850097656
22.8328704833984
32.5760841369629
22.6054191589355
24.1198539733887
16.9615745544434
30.7304859161377
26.5522003173828
17.8821086883545
15.8126354217529
21.6641426086426
28.6173820495605
29.5543670654297
29.7152996063232
35.4559421539307
21.6133594512939
25.4046916961670
33.3311557769775
22.6805210113525
23.0734348297119
30.2689075469971
20.8277702331543
37.0731353759766
23.7839221954346
28.4292697906494
20.6699371337891
46.5052127838135
38.9835834503174
45.6898212432861
41.9585704803467
36.0732078552246
41.8589115142822
42.5376892089844
41.4860248565674
49.7295856475830
55.1445484161377
54.5995235443115
45.9558963775635
48.0768680572510
41.6638851165772
35.8703136444092
41.7318344116211
35.5036258697510
47.8439331054688
31.9721698760986
33.6220264434814
42.9832935333252
45.1197624206543
46.9191074371338
52.7966022491455
46.7319488525391
52.7284145355225
50.8408546447754
39.8695468902588
41.5561199188232
49.7300624847412
50.6534576416016
48.6557483673096
56.3433170318604
47.7459430694580
38.2027626037598
27.5979042053223
33.9004993438721
30.0040245056152
42.0579910278320
24.9145030975342
28.1836986541748
42.8218841552734
28.5232067108154
26.7801284790039
36.4890098571777
25.6307125091553
21.0740566253662
24.4486331939697
30.6172370910645
24.9705314636230
25.9747505187988
23.1077671051025
33.0321788787842
23.9646434783936
23.1800079345703
29.8082828521729
20.5259323120117
20.6429958343506
20.9996700286865
29.0341377258301
20.9784507751465
18.7425613403320
29.5531749725342
17.6792144775391
18.1567668914795
27.5609493255615
28.4407138824463
20.4510688781738
19.2613601684570
13.7517452239990
26.6950130462647
27.4078845977783
14.1286849975586
15.3059959411621
15.0961875915527
17.3377990722656
13.3686065673828
27.6298522949219
17.9953575134277
25.4309177398682
29.6373367309570
20.9641456604004
18.0404186248779
17.6138877868652
26.9923210144043
17.6486968994141
28.1162261962891
25.0997543334961
19.1276073455811
25.9995460510254
26.2336730957031
17.7221298217773
13.3876800537109
18.3773040771484
19.8333263397217
15.7840251922607
27.4498462677002
20.5740928649902
14.6749019622803
29.3231010437012
16.6380405426025
14.5013332366943
13.2873058319092
27.0860195159912
14.4295692443848
14.9183273315430
24.8117446899414
18.0847644805908
13.2646560668945
27.1358489990234
25.6092548370361
25.9983539581299
12.6426219940186
25.2671241760254
16.5162086486816
29.0999412536621
24.7087478637695
28.1815528869629
14.4720077514648
16.3562297821045
28.3832550048828
17.0118808746338
16.3369178771973
14.3537521362305
17.2071456909180
17.4946784973145
25.4430770874023
14.8398876190186
15.3295993804932
25.1512527465820
16.7362689971924
25.7737636566162
25.1035690307617
27.2476673126221
26.3044834136963
23.2088565826416
13.2031440734863
27.5323390960693
19.8559761047363
23.4165191650391
20.3368663787842
12.4413967132568
25.9029865264893
11.5189552307129
16.5417194366455
17.1546936035156
14.1787528991699
14.1258239746094
22.3395824432373
22.3252773284912
21.9860076904297
16.5178775787354
27.0607471466064
12.9210948944092
17.1146392822266
16.2193775177002
14.2557621002197
13.9968395233154
25.5875587463379
28.6042690277100
26.1676311492920
27.8861522674561
19.7443962097168
26.5445709228516
17.7958011627197
18.5840129852295
29.0546417236328
19.6530818939209
16.4406299591064
28.9402008056641
19.9692249298096
17.1365737915039
15.0785446166992
19.3247795104980
17.4462795257568
18.3737277984619
21.3077068328857
26.5216827392578
28.5668373107910
31.4865112304688
21.0769176483154
27.0521640777588
15.7151222229004
26.1647701263428
26.2544155120850
24.6629714965820
31.1119556427002
16.4415836334229
15.0668621063232
33.0939292907715
30.4083824157715
25.0418186187744
32.3681831359863
29.5598506927490
31.1679840087891
16.9386863708496
15.0439739227295
29.8089981079102
28.1827449798584
29.6885967254639
17.7679061889648
16.9863700866699
15.8684253692627
29.1712284088135
18.4311866760254
29.7853946685791
30.3189754486084
18.5651779174805
19.0415382385254
28.6834239959717
19.6347236633301
19.9327468872070
18.3570384979248
19.7844505310059
28.3961296081543
27.5156497955322
17.7314281463623
20.0514793395996
17.4264907836914
18.2354450225830
20.8818912506104
18.5012817382813
16.3462162017822
18.0737972259522
17.3857212066650
18.8994407653809
16.9346332550049
28.5000801086426
22.5121974945068
22.2845077514648
28.7747383117676
27.4207592010498
26.1161327362061
15.3713226318359
26.8986225128174
28.9585590362549
18.4907913208008
13.8297080993652
16.7086124420166
18.2604789733887
19.0072059631348
19.4866657257080
22.3886966705322
22.9671001434326
20.3530788421631
36.0150337219238
28.3524990081787
19.6514129638672
18.7385082244873
29.5014381408691
15.3286457061768
20.1768875122070
19.5951461791992
19.7336673736572
30.5495262145996
27.0450115203857
20.2653408050537
18.5730457305908
22.7806568145752
30.6761264801025
27.2495746612549
21.8946933746338
22.4125385284424
23.0393409729004
19.9458599090576
23.4353542327881
26.7748832702637
17.8344249725342
35.1252555847168
22.2263336181641
19.9301242828369
18.7609195709229
31.3396453857422
33.6501598358154
21.9910144805908
25.1917839050293
15.5296325683594
26.6196727752686
28.9216041564941
16.9575214385986
22.8447914123535
23.3197212219238
31.2783718109131
33.8253974914551
29.4914245605469
19.5422172546387
22.7324962615967
53.0800819396973
61.2783432006836
60.7941150665283
65.2101039886475
76.2019157409668
64.5387172698975
66.3750171661377
59.4348907470703
60.6298446655273
61.6323947906494
24.1641998291016
24.4474411010742
15.1495933532715
26.0202884674072
19.9038982391357
21.0273265838623
32.6900482177734
23.7247943878174
28.1119346618652
24.0020751953125
34.2628955841064
21.3088989257813
21.7375755310059
23.7383842468262
19.3941593170166
18.3353424072266
15.8414840698242
16.4065361022949
20.7250118255615
22.3913192749023
18.9368724822998
28.2137393951416
15.8295631408691
30.7958126068115
21.6479301452637
23.7159729003906
22.8273868560791
19.2832946777344
28.8476943969727
25.8002281188965
18.3312892913818
16.5736675262451
18.3553695678711
25.7830619812012
15.7492160797119
20.8654403686523
25.0098705291748
17.7762508392334
17.3027515411377
19.6778774261475
24.1470336914063
14.5447254180908
26.8974304199219
19.2360877990723
17.9359912872314
15.7313346862793
26.8125534057617
16.5429115295410
30.0068855285645
26.2174606323242
25.1309871673584
28.1603336334229
17.4660682678223
19.8926925659180
13.6816501617432
14.4619941711426
16.2010192871094
20.4067230224609
25.6776809692383
29.8001766204834
19.8762416839600
20.5333232879639
32.7727794647217
19.7594165802002
16.1836147308350
25.0949859619141
20.9956169128418
19.5086002349854
18.3258056640625
19.7446346282959
18.1546211242676
31.1360359191895
29.5770168304443
31.3072204589844
29.6106338500977
28.1803607940674
27.1410942077637
27.4608135223389
27.6954174041748
14.6384239196777
18.0461406707764
19.6530818939209
19.2773342132568
34.0564250946045
19.5848941802979
28.0063152313232
29.2539596557617
19.8452472686768
31.8348407745361
34.0871810913086
30.8797359466553
26.7410278320313
17.5046920776367
28.5949707031250
19.2039012908936
18.4450149536133
19.5736885070801
36.2381935119629
26.9269943237305
18.5072422027588
17.7533626556397
28.0377864837647
24.2776870727539
17.1000957489014
28.4726619720459
19.3295478820801
15.7957077026367
16.1888599395752
25.8998870849609
14.2984390258789
22.6209163665772
23.8740444183350
28.5618305206299
28.5124778747559
17.9595947265625
26.1297225952148
27.6830196380615
15.2375698089600
25.2609252929688
16.9639587402344
29.8278331756592
19.2923545837402
16.4983272552490
22.7599143981934
29.8368930816650
14.5211219787598
29.0539264678955
28.3393859863281
15.5305862426758
27.4033546447754
26.1785984039307
30.3454399108887
30.4970741271973
20.6282138824463
17.2741413116455
32.4320793151856
20.3444957733154
29.5071601867676
31.6479206085205
22.1667289733887
28.5770893096924
17.6932811737061
22.3934650421143
18.7344551086426
16.0663127899170
13.9408111572266
19.1688537597656
17.7311897277832
18.4197425842285
16.6566371917725
25.7215499877930
16.1798000335693
17.0612335205078
32.2079658508301
17.4665451049805
35.5918407440186
12.8350257873535
29.6130180358887
26.7455577850342
14.6875381469727
25.5153179168701
19.3233489990234
13.7069225311279
27.5282859802246
30.9808254241943
28.1693935394287
23.9162445068359
32.6266288757324
21.1510658264160
23.9319801330566
19.3057060241699
18.7981128692627
18.7299251556397
18.7575817108154
17.5337791442871
26.5405178070068
31.5711498260498
23.7221717834473
30.2712917327881
26.9150733947754
24.7938632965088
14.8797035217285
26.6911983489990
18.6479091644287
17.0085430145264
20.9207534790039
21.2550163269043
18.9900398254395
29.7484397888184
20.8749771118164
29.9501419067383
29.2160511016846
18.9187526702881
19.4704532623291
25.3565311431885
24.9366760253906
15.0141716003418
13.0889415740967
15.3820514678955
14.7409439086914
15.2032375335693
12.3627185821533
18.6581611633301
27.8594493865967
19.8221206665039
27.9600620269775
37.4789237976074
26.4480113983154
23.7653255462647
19.3340778350830
30.9011936187744
18.8372135162354
19.3953514099121
29.7152996063232
22.8404998779297
21.2748050689697
18.6762809753418
29.5982360839844
22.3076343536377
20.6995010375977
15.9447193145752
13.2255554199219
15.8019065856934
17.2622203826904
19.9050903320313
19.3185806274414
17.6742076873779
19.1040039062500
27.5104045867920
28.8255214691162
18.9459323883057
20.0717449188232
17.5120830535889
17.5051689147949
19.6158885955811
16.2391662597656
17.9743766784668
28.2988548278809
14.1234397888184
25.2752304077148
19.9110507965088
15.4898166656494
15.9251689910889
20.6673145294189
28.9914608001709
32.1831703186035
29.7594070434570
20.2686786651611
15.5682563781738
33.9639186859131
29.7644138336182
19.7570323944092
15.1717662811279
23.8304138183594
30.8594703674316
16.9854164123535
30.0731658935547
24.8653888702393
25.8665084838867
39.3602848052979
18.5768604278564
28.4433364868164
30.1592350006104
19.2902088165283
19.6182727813721
20.9724903106689
31.4867496490479
17.3170566558838
27.4186134338379
26.6511440277100
15.8150196075439
23.6489772796631
21.2175846099854
17.8701877593994
16.5250301361084
27.9479026794434
29.0303230285645
26.9806385040283
18.2635784149170
19.6051597595215
24.0862369537354
30.2288532257080
16.2022113800049
14.6768093109131
25.9401798248291
17.5919532775879
13.8511657714844
21.2540626525879
12.8419399261475
10.3757381439209
15.8736705780029
24.1782665252686
11.4359855651855
15.7444477081299
22.5322246551514
25.8555412292480
24.7764587402344
19.4125175476074
18.5694694519043
53.6794662475586
61.1460208892822
58.8269233703613
64.4114017486572
64.6533966064453
55.0277233123779
58.3927631378174
48.9938259124756
47.3215579986572
49.1261482238770
48.0148792266846
21.0411548614502
11.4438533782959
24.8973369598389
24.7080326080322
21.3100910186768
25.9611606597900
26.3683795928955
26.2453556060791
13.0572319030762
26.3154506683350
14.2683982849121
16.8428421020508
17.7497863769531
16.5038108825684
13.0686759948730
15.7473087310791
15.2957439422607
28.9573669433594
28.4907817840576
17.6420211791992
17.8885459899902
12.7470493316650
21.4614868164063
17.5619125366211
30.3082466125488
19.1495418548584
20.0307369232178
13.9226913452148
14.0142440795898
25.3210067749023
17.0161724090576
20.6463336944580
20.8172798156738
18.2981491088867
28.4802913665772
24.8157978057861
29.8109054565430
19.8826789855957
18.1698799133301
28.0923843383789
26.0450839996338
14.5158767700195
26.1950492858887
23.0779647827148
21.9848155975342
18.2039737701416
22.9849815368652
27.9819965362549
30.1008224487305
28.1436443328857
18.4664726257324
25.3345966339111
30.8492183685303
28.4678936004639
27.6916027069092
16.5832042694092
29.6247005462647
27.5855064392090
14.6064758300781
29.1817188262939
18.0642604827881
29.0057659149170
26.4761447906494
24.1019725799561
27.0192623138428
18.7561511993408
15.2852535247803
15.8553123474121
18.4030532836914
17.4140930175781
26.5986919403076
29.7331809997559
28.1224250793457
17.6150798797607
29.4158458709717
16.6785717010498
18.8109874725342
16.0567760467529
14.6176815032959
21.6650962829590
20.6263065338135
16.6511535644531
18.9559459686279
15.8007144927979
29.4730663299561
14.6338939666748
24.3082046508789
21.8095779418945
21.9542980194092
25.9914398193359
15.1162147521973
19.0911293029785
20.8253860473633
20.0004577636719
18.4543132781982
28.3765792846680
21.3191509246826
19.0742015838623
19.5407867431641
16.4020061492920
16.2291526794434
20.9105014801025
18.7802314758301
19.4649696350098
18.0962085723877
27.4710655212402
16.7708396911621
20.2054977416992
28.4709930419922
19.8805332183838
31.0795307159424
29.9229621887207
29.0322303771973
17.3714160919189
28.6986827850342
24.0528583526611
16.3874626159668
17.9877281188965
12.5958919525146
26.4153480529785
25.9604454040527
18.1181430816650
31.4524173736572
18.2280540466309
16.5631771087647
27.9612541198730
25.3643989562988
17.9014205932617
16.2208080291748
30.3101539611816
20.4453468322754
27.7235507965088
29.7343730926514
28.8624763488770
17.2729492187500
17.5249576568604
15.1858329772949
20.0407505035400
25.6423950195313
18.7985897064209
25.3479480743408
17.5077915191650
15.0666236877441
18.4433460235596
18.3644294738770
16.2074565887451
16.8890953063965
17.8127288818359
17.8635120391846
17.7032947540283
20.3213691711426
19.0916061401367
15.8429145812988
23.2377052307129
13.9467716217041
15.5897140502930
28.0771255493164
18.4998512268066
17.1329975128174
18.1622505187988
24.6250629425049
14.9016380310059
15.1298046112061
19.4776058197022
16.7982578277588
13.9219760894775
13.9021873474121
29.9954414367676
24.1458415985107
17.3592567443848
17.0879364013672
17.2255039215088
14.1551494598389
25.0504016876221
16.0045623779297
28.3944606781006
30.7512283325195
19.2389488220215
23.4010219573975
28.7096500396729
24.5749950408936
27.0011425018311
13.8542652130127
24.9516963958740
26.4713764190674
23.7231254577637
16.1345005035400
19.6540355682373
18.8043117523193
12.4948024749756
27.5154113769531
17.8658962249756
27.7044773101807
13.1134986877441
26.4451503753662
15.8507823944092
29.7451019287109
18.5692310333252
15.6159400939941
19.3648338317871
18.7571048736572
25.6369113922119
28.1522274017334
15.1245594024658
24.3089199066162
23.6942768096924
18.5856819152832
28.2554626464844
24.9392986297607
23.6799716949463
14.1565799713135
15.0382518768311
16.9847011566162
27.5340080261230
13.3016109466553
25.5982875823975
27.3311138153076
16.6070461273193
18.7354087829590
20.3096866607666
24.4655609130859
26.4165401458740
27.4198055267334
17.5917148590088
15.6514644622803
22.5918292999268
17.1837806701660
14.1513347625732
18.2254314422607
26.6249179840088
13.6651992797852
26.0789394378662
14.5144462585449
26.8909931182861
18.4712409973145
20.5559730529785
15.5260562896729
17.4252986907959
19.7439193725586
15.5262947082520
19.7124481201172
25.1581668853760
26.5393257141113
18.9816951751709
13.9307975769043
15.0163173675537
17.0452594757080
16.2637233734131
17.0962810516357
27.3783206939697
31.5387248992920
20.5461978912354
28.7551879882813
17.4579620361328
19.8049545288086
16.3037776947022
19.3605422973633
19.2019939422607
16.1681175231934
27.5845527648926
15.2533054351807
16.2916183471680
28.2132625579834
21.9001770019531
19.3033218383789
29.3328762054443
28.0935764312744
31.5527915954590
20.8544731140137
26.3431072235107
28.6700725555420
29.8666954040527
25.9184837341309
21.1150646209717
19.5457935333252
23.4713554382324
23.2965946197510
33.7405204772949
21.6968059539795
21.1117267608643
15.5472755432129
22.8161811828613
27.5816917419434
25.7186889648438
29.0608406066895
29.8709869384766
31.3136577606201
40.6165122985840
35.2196693420410
40.2088165283203
37.0872020721436
49.2267608642578
43.8525676727295
47.5265979766846
59.7853660583496
51.5682697296143
46.7860698699951
39.0846729278564
63.6854171752930
50.7109165191650
66.9000148773193
62.3502731323242
51.6788959503174
48.0506420135498
43.1904792785645
82.0112228393555
99.0958213806152
112.654209136963
127.541303634644
141.102552413940
150.215387344360
165.013790130615
176.372528076172
192.131519317627
204.696416854858
217.692852020264
218.133687973022
185.219764709473
99.4791984558106
25.2726078033447
32.0565700531006
31.8930149078369
21.0278034210205
24.7035026550293
34.1200828552246
22.5784778594971
25.5920886993408
37.7225875854492
29.6525955200195
28.9585590362549
37.9431247711182
29.6087265014648
31.9421291351318
26.2267589569092
27.6730060577393
40.6546592712402
36.0596179962158
26.6449451446533
23.6182212829590
21.1477279663086
27.7080535888672
24.2760181427002
24.3158340454102
20.9007263183594
22.4642753601074
21.2993621826172
19.9630260467529
30.2131175994873
21.5475559234619
20.3237533569336
25.9084701538086
22.2792625427246
23.5929489135742
24.2712497711182
29.5579433441162
15.8057212829590
29.1075706481934
28.5670757293701
27.9102325439453
29.7794342041016
30.7247638702393
20.3931331634522
17.9893970489502
18.6650753021240
19.9041366577148
17.7252292633057
17.0383453369141
31.4354896545410
27.1677970886230
15.4545307159424
27.0297527313232
19.0258026123047
15.9666538238525
15.7217979431152
30.4038524627686
13.2358074188232
29.7954082489014
20.2426910400391
22.3970413208008
20.1277732849121
26.0047912597656
23.5958099365234
26.1135101318359
29.6449661254883
16.0191059112549
18.6898708343506
28.9371013641357
15.8329010009766
23.6177444458008
13.5481357574463
28.3689498901367
28.5220146179199
19.0641880035400
18.2752609252930
15.0742530822754
25.6829261779785
18.6488628387451
26.8311500549316
19.0007686614990
26.1263847351074
12.0770931243896
24.6460437774658
17.6484584808350
18.2092189788818
18.2294845581055
14.2891407012939
18.2244777679443
15.5348777770996
22.4671363830566
15.6674385070801
19.4838047027588
16.8247222900391
21.0490226745605
16.5648460388184
16.4756774902344
19.0124511718750
25.1648426055908
27.3041725158691
29.2236804962158
16.6008472442627
14.7738456726074
24.6305465698242
26.1905193328857
14.4383907318115
16.3459777832031
12.7072334289551
13.7205123901367
15.4440402984619
24.3818759918213
26.5605449676514
22.4194526672363
13.9389038085938
19.6223258972168
19.4418430328369
28.1329154968262
16.0965919494629
25.0427722930908
15.6812667846680
19.0358161926270
24.0461826324463
15.2931213378906
15.4750347137451
12.9013061523438
13.3831501007080
28.4452438354492
26.9138813018799
24.6448516845703
17.7850723266602
27.1129608154297
18.6927318572998
27.3709297180176
20.7939147949219
17.7111625671387
32.6845645904541
26.3943672180176
16.3459777832031
28.3741950988770
29.4840335845947
24.2135524749756
14.7585868835449
23.7598419189453
25.0399112701416
16.0090923309326
14.7724151611328
25.2270698547363
22.0685005187988
18.1427001953125
18.3088779449463
26.3051986694336
14.2626762390137
16.8547630310059
24.6477127075195
26.7241001129150
26.6933441162109
17.5309181213379
25.5775451660156
24.8222351074219
17.9924964904785
20.5118656158447
31.5062999725342
17.6105499267578
14.6198272705078
33.5240364074707
15.8150196075439
20.0967788696289
18.8841819763184
29.1752815246582
20.5650329589844
25.5568027496338
28.7461280822754
20.1218128204346
16.7078971862793
22.9816436767578
21.1725234985352
28.3279418945313
20.1182365417480
20.6599235534668
33.0393314361572
26.4694690704346
30.2724838256836
18.5561180114746
19.4995403289795
20.4603672027588
16.7849063873291
32.8969955444336
25.1061916351318
22.9396820068359
25.8591175079346
21.5721130371094
18.8636779785156
33.3666801452637
21.2113857269287
30.0445556640625
19.2744731903076
17.1966552734375
30.4007530212402
14.9378776550293
28.9504528045654
15.9673690795898
20.6980705261230
15.0170326232910
17.8639888763428
17.0280933380127
24.7883796691895
19.2189216613770
17.7330970764160
28.4407138824463
17.0941352844238
17.8391933441162
31.3951969146729
27.2481441497803
30.0443172454834
26.6690254211426
26.7214775085449
15.7623291015625
14.9397850036621
25.7718563079834
16.4721012115479
28.4526348114014
15.7029628753662
21.8005180358887
16.0892009735107
17.2917842864990
22.4256515502930
13.5874748229980
25.5873203277588
26.5533924102783
23.9977836608887
22.8309631347656
16.2868499755859
18.1975364685059
15.4647827148438
28.8953781127930
25.1176357269287
17.6823139190674
15.3155326843262
24.0182876586914
15.7949924468994
28.6309719085693
26.4384746551514
13.8659477233887
13.2741928100586
17.4102783203125
25.9220600128174
14.7228240966797
25.4213809967041
16.1128044128418
26.0045528411865
15.9063339233398
15.9718990325928
18.7575817108154
20.9403038024902
15.9282684326172
18.7110900878906
16.9832706451416
19.0207958221436
16.5774822235107
14.8026943206787
17.7109241485596
14.6465301513672
31.5966606140137
21.3067531585693
18.4738636016846
30.4255485534668
27.3222923278809
31.7821502685547
30.3144454956055
28.6664962768555
14.9159431457520
24.9741077423096
19.3917751312256
22.2382545471191
17.8775787353516
32.9995155334473
28.1386375427246
17.8918838500977
14.0647888183594
11.6591453552246
13.3543014526367
15.1619911193848
14.6820545196533
18.9778804779053
17.6534652709961
19.6905136108398
29.8142433166504
29.2255878448486
21.6319561004639
32.7796936035156
34.0445041656494
17.8077220916748
29.9389362335205
29.4835567474365
25.2151489257813
18.2595252990723
22.0060348510742
18.8355445861816
27.1620750427246
27.8384685516357
27.5938510894775
28.1467437744141
20.7660198211670
33.3120822906494
39.1037464141846
57.1031570434570
59.5982074737549
66.7283535003662
59.2241287231445
66.4615631103516
69.8015689849854
77.1591663360596
83.4350585937500
82.9033851623535
38.3496284484863
37.9796028137207
38.9990806579590
45.1052188873291
37.4932289123535
37.9078388214111
45.6089973449707
50.4403114318848
49.5688915252686
50.4691600799561
56.4658641815186
52.2787570953369
41.8243408203125
54.8815727233887
60.3122711181641
55.9356212615967
58.7174892425537
54.2573928833008
38.5525226593018
47.9609966278076
49.4396686553955
43.8852310180664
55.3665161132813
47.1191406250000
40.6742095947266
49.3724346160889
39.1471385955811
40.0161743164063
41.0397052764893
33.3542823791504
26.4997482299805
24.4407653808594
34.6999168395996
37.4574661254883
38.4235382080078
39.5777225494385
25.0115394592285
32.1049690246582
35.4382991790772
25.9077548980713
28.4514427185059
20.8482742309570
22.2489833831787
21.7070579528809
23.0314731597900
20.9460258483887
23.3078002929688
20.9546089172363
32.0575237274170
27.5168418884277
28.6543369293213
24.1727828979492
25.5222320556641
17.2982215881348
28.4752845764160
14.4379138946533
17.8785324096680
16.5588855743408
20.7078456878662
22.6128101348877
17.1585083007813
21.5520858764648
24.0001678466797
13.6904716491699
25.4755020141602
15.4061317443848
20.8790302276611
13.6554241180420
12.5463008880615
12.5064849853516
28.6722183227539
15.5568122863770
25.9428024291992
17.2562599182129
13.8862133026123
18.0397033691406
27.9092788696289
28.9182662963867
18.2466506958008
23.1864452362061
28.7346839904785
26.0727405548096
14.2371654510498
18.5110569000244
17.4334049224854
16.6871547698975
27.2710323333740
18.2409286499023
14.8367881774902
18.4316635131836
16.1180496215820
28.8040637969971
14.0206813812256
17.9111957550049
15.6519412994385
13.9098167419434
14.6925449371338
14.7461891174316
21.9836235046387
14.6200656890869
27.8801918029785
17.5523757934570
14.6119594573975
14.3742561340332
24.6536731719971
24.2450237274170
23.2577323913574
14.9040222167969
12.6533508300781
25.3920555114746
15.3284072875977
13.7178897857666
24.4655609130859
14.4906044006348
16.2940025329590
15.6166553497314
18.9697742462158
25.3612995147705
17.0304775238037
16.1783695220947
25.5415439605713
28.7601947784424
27.0838737487793
24.1067409515381
18.4900760650635
20.1644897460938
25.3016948699951
29.6969413757324
29.7749042510986
28.4192562103272
25.0029563903809
24.7092247009277
28.1229019165039
23.0255126953125
14.2476558685303
23.2007503509522
15.6188011169434
26.2262821197510
39.0388965606689
14.1363143920898
28.7332534790039
24.8522758483887
23.0107307434082
14.8091316223145
18.1455612182617
19.7184085845947
26.7460346221924
28.9969444274902
24.0406990051270
22.6688385009766
18.3384418487549
24.4545936584473
23.8518714904785
25.8059501647949
12.4015808105469
17.5871849060059
14.7304534912109
24.6212482452393
13.2467746734619
27.8697013854980
27.0955562591553
28.2995700836182
14.3878459930420
17.8108215332031
27.7729034423828
16.8917179107666
24.7304439544678
24.4917869567871
18.0468559265137
30.0104618072510
16.2739753723145
15.6803131103516
27.1534919738770
25.3014564514160
16.8445110321045
17.5437927246094
15.3341293334961
27.4682044982910
17.3287391662598
19.8180675506592
15.1686668395996
24.6391296386719
25.6259441375732
28.1448364257813
27.1117687225342
28.0337333679199
18.0213451385498
18.3415412902832
28.7842750549316
14.3830776214600
25.5668163299561
11.7037296295166
20.4937458038330
27.7345180511475
14.4960880279541
17.8682804107666
16.8228149414063
28.4998416900635
28.9745330810547
15.5632495880127
16.3760185241699
14.6753787994385
16.7045593261719
27.7571678161621
25.4781246185303
14.2476558685303
17.3933506011963
16.9842243194580
26.6935825347900
16.0827636718750
16.0059928894043
27.2045135498047
11.6107463836670
25.8839130401611
16.8063640594482
26.0024070739746
12.4750137329102
26.4921188354492
16.4873600006104
25.1433849334717
14.3435001373291
12.8350257873535
12.0317935943604
13.9400959014893
27.0550251007080
26.0865688323975
28.6436080932617
16.0369873046875
24.3887901306152
26.3860225677490
18.4440612792969
16.2153244018555
15.2237415313721
16.0274505615234
17.2677040100098
16.7999267578125
16.6528224945068
15.3324604034424
15.9299373626709
14.4100189208984
24.9159336090088
16.4797306060791
16.9808864593506
13.1995677947998
19.3834304809570
17.3547267913818
15.6686305999756
20.6322669982910
23.4689712524414
14.9383544921875
29.9303531646729
14.5990848541260
13.5807991027832
14.8305892944336
25.4161357879639
18.1038379669189
15.8343315124512
16.6137218475342
16.7198181152344
15.6188011169434
15.3160095214844
25.0453948974609
26.3326168060303
19.6592807769775
25.2678394317627
16.9308185577393
14.5862102508545
26.3516902923584
15.2935981750488
18.5556411743164
15.6221389770508
15.9900188446045
27.0335674285889
26.1366367340088
13.4396553039551
23.1664180755615
24.2896080017090
13.8330459594727
24.5981216430664
26.7937183380127
26.9486904144287
18.4328556060791
25.4631042480469
17.9464817047119
26.6523361206055
23.4444141387939
15.1026248931885
27.0068645477295
17.7001953125000
14.1756534576416
22.1416950225830
14.6071910858154
26.0334014892578
15.4066085815430
23.5424041748047
12.6473903656006
24.3120193481445
19.5622444152832
23.9973068237305
26.7934799194336
26.8180370330811
24.4278907775879
26.8051624298096
31.8150520324707
31.8179130554199
25.8984565734863
28.7394523620605
17.6181793212891
18.3846950531006
15.4170989990234
19.5846557617188
30.2975177764893
40.6990051269531
52.3142814636231
48.5746860504150
47.7833747863770
45.1405048370361
23.5459804534912
14.8334503173828
16.3896083831787
19.3226337432861
25.6490707397461
26.1764526367188
19.2663669586182
18.5656547546387
18.4571743011475
18.0308818817139
22.5136280059814
19.0217494964600
22.4106311798096
25.7849693298340
33.5266590118408
25.1927375793457
29.4981002807617
29.4642448425293
41.6269302368164
27.0166397094727
32.4118137359619
28.8803577423096
37.3861789703369
36.6251468658447
36.3743305206299
33.0948829650879
48.8951206207275
44.6369647979736
49.9413013458252
58.2194328308106
40.4808521270752
43.7724590301514
41.2693023681641
54.4612407684326
41.1763191223145
45.2024936676025
48.5448837280273
57.8646659851074
43.4236526489258
48.9559173583984
34.5623493194580
49.2863655090332
56.8764209747314
50.8549213409424
52.6371002197266
59.2722892761231
38.0556583404541
42.8428649902344
45.4902648925781
46.3290214538574
52.6893138885498
57.4057102203369
51.8765449523926
49.5009422302246
45.4099178314209
56.1213493347168
46.1268424987793
56.6573143005371
47.6105213165283
49.2436885833740
45.0751781463623
41.7239665985107
38.1247997283936
42.7803993225098
42.4187183380127
37.0662212371826
29.7751426696777
29.5372009277344
29.8702716827393
44.5666313171387
25.8841514587402
26.5696048736572
29.0722846984863
27.3504257202148
28.4483432769775
37.6076698303223
25.7158279418945
31.6777229309082
29.2739868164063
27.2848606109619
29.0114879608154
27.1918773651123
34.9838733673096
29.4096469879150
19.8791027069092
19.2883014678955
23.0827331542969
20.4758644104004
28.8944244384766
34.7249507904053
27.4000167846680
29.9689769744873
25.4340171813965
21.0537910461426
23.3438014984131
30.0288200378418
26.8673896789551
18.9189910888672
34.5103740692139
27.9994010925293
17.8751945495605
17.1632766723633
20.8625793457031
16.0558223724365
18.9509391784668
16.7815685272217
23.8585472106934
15.5091285705566
29.3750762939453
21.1846828460693
29.7765731811523
29.3185710906982
17.0485973358154
29.2131900787354
15.4509544372559
17.6100730895996
16.1616802215576
14.4832134246826
27.9488563537598
19.6692943572998
23.6446857452393
30.4181575775147
19.5505619049072
17.2441005706787
20.0822353363037
19.9058055877686
13.8425827026367
27.2088050842285
19.0241336822510
15.3226852416992
15.5136585235596
20.1749801635742
21.1794376373291
29.6971797943115
21.9254493713379
19.4416046142578
27.5728702545166
20.6112861633301
17.0831680297852
29.0982723236084
21.2328433990479
20.4837322235107
21.4018821716309
21.9306945800781
18.6860561370850
21.2190151214600
26.4737606048584
19.6304321289063
18.3582305908203
18.1429386138916
18.4848308563232
16.9966220855713
18.7869071960449
31.4667224884033
21.2574005126953
20.8606719970703
31.3887596130371
30.6818485260010
20.6410884857178
23.9448547363281
21.9311714172363
19.2070007324219
23.6186981201172
21.4996337890625
22.5112438201904
22.8037834167480
26.6463756561279
17.4100399017334
22.8333473205566
31.6128730773926
29.7560691833496
20.9231376647949
29.7887325286865
18.4633731842041
17.7462100982666
17.9054737091064
21.1498737335205
26.1914730072022
25.9971618652344
21.2647914886475
16.6084766387939
16.0439014434814
23.9670276641846
20.5142498016357
25.1867771148682
16.1011219024658
28.1503200531006
19.8385715484619
19.6187496185303
16.7543888092041
21.7056274414063
21.8777656555176
33.0018997192383
22.3681926727295
16.4990425109863
15.0420665740967
14.2133235931396
17.7376270294189
29.1543006896973
16.6368484497070
31.7156314849854
21.7924118041992
18.1567668914795
30.7974815368652
20.3030109405518
19.7253227233887
18.4092521667480
22.6647853851318
17.7714824676514
27.6501178741455
28.1558036804199
18.2521343231201
18.0954933166504
28.6023616790772
17.6968574523926
16.7317390441895
19.5088386535645
29.1330814361572
29.4373035430908
16.9103145599365
20.6308364868164
30.7445526123047
17.7185535430908
20.4131603240967
26.2296199798584
18.7671184539795
27.6446342468262
18.1310176849365
19.4070339202881
18.4941291809082
21.2647914886475
21.3518142700195
15.2263641357422
24.4350433349609
17.9719924926758
21.8029022216797
32.8981876373291
29.0822982788086
27.6753902435303
23.7500667572022
25.4123210906982
11.3892555236816
24.2540836334229
5.27024269104004
12.1970176696777
16.4759159088135
16.0322189331055
2.26235389709473
10.1675987243652
17.3530578613281
30.5433273315430
14.8828029632568
28.1884670257568
17.1148777008057
15.5520439147949
6.07347488403320
14.2993927001953
17.1658992767334
15.9051418304443
16.0255432128906
25.5403518676758
14.1048431396484
20.4107761383057
28.8941860198975
19.9422836303711
15.3093338012695
13.7073993682861
16.3092613220215
19.9594497680664
20.3006267547607
19.9210643768311
31.5351486206055
16.8917179107666
33.4930419921875
29.4208526611328
33.2908630371094
31.5105915069580
22.1340656280518
22.6771831512451
25.3386497497559
25.0716209411621
26.0770320892334
22.9129791259766
21.2399959564209
22.5291252136230
19.0417766571045
30.9512615203857
28.4452438354492
21.3615894317627
31.0795307159424
18.6183452606201
30.2007198333740
17.1256065368652
29.5586585998535
21.4536190032959
24.9450206756592
32.4306488037109
35.5350971221924
21.9449996948242
18.2769298553467
28.0814170837402
18.9409255981445
34.5952510833740
21.3651657104492
21.5270519256592
21.9743251800537
29.7791957855225
19.5322036743164
34.4607830047607
37.0562076568604
44.9056625366211
44.1343784332275
43.2932376861572
45.9585189819336
43.3378219604492
59.0393543243408
59.1044425964356
58.1533908843994
13.3342742919922
22.6140022277832
29.9594402313232
28.1741619110107
25.9618759155273
20.9157466888428
28.6819934844971
31.2459468841553
19.9129581451416
40.1997566223145
18.6910629272461
28.9390087127686
32.9201221466064
23.9825248718262
30.4908752441406
18.4054374694824
32.4273109436035
19.1290378570557
20.9441184997559
18.0242061614990
32.7520370483398
21.6035842895508
22.9372978210449
31.9387912750244
30.8642387390137
32.5934886932373
31.4705371856689
22.7324962615967
32.7944755554199
27.6572704315186
23.1199264526367
27.2603034973145
28.7132263183594
31.9530963897705
17.8074836730957
30.5273532867432
22.5994586944580
24.9967575073242
31.8121910095215
28.2566547393799
39.4504070281982
25.4139900207520
33.6265563964844
41.7950153350830
42.7191257476807
58.4187507629395
49.6587753295898
39.8306846618652
39.8113727569580
50.5611896514893
38.9399528503418
48.6767292022705
49.0787029266357
58.0248832702637
45.4859733581543
48.3617782592773
40.4856204986572
38.5894775390625
39.0017032623291
36.5407466888428
46.4017391204834
42.1962738037109
54.8083782196045
50.7073402404785
52.6986122131348
52.1028041839600
37.7709865570068
53.3602237701416
50.2090454101563
50.0051975250244
47.4238395690918
34.6083641052246
38.3734703063965
42.4637794494629
38.5193824768066
31.4128398895264
36.5657806396484
30.3773880004883
24.0855216979980
28.6321640014648
24.0969657897949
21.7735767364502
31.1665534973145
40.0478839874268
30.3256511688232
29.8686027526855
37.0957851409912
28.7976264953613
35.7682704925537
36.3416671752930
36.3106727600098
24.5435237884522
25.0413417816162
23.9853858947754
31.8818092346191
35.4430675506592
34.6343517303467
23.5514640808105
34.7020626068115
23.5502719879150
33.8170528411865
33.2126617431641
29.7436714172363
21.8114852905273
21.1539268493652
30.8823585510254
29.7114849090576
18.0866718292236
17.3022747039795
19.8662281036377
27.4918079376221
16.4554119110107
18.9621448516846
21.2533473968506
31.0282707214355
29.9866199493408
26.5467166900635
16.5953636169434
25.3114700317383
26.5524387359619
25.6049633026123
14.6021842956543
14.2629146575928
15.9385204315186
16.2539482116699
20.0080871582031
31.6927433013916
15.8095359802246
30.8976173400879
30.3871631622314
21.4798450469971
28.0520915985107
23.3876705169678
29.3600559234619
16.8974399566650
31.6383838653564
32.8724384307861
34.4591140747070
23.1740474700928
13.8974189758301
17.4188613891602
19.9227333068848
16.9515609741211
14.7922039031982
19.7060108184814
21.1310386657715
36.3662242889404
33.3666801452637
27.1539688110352
28.1150341033936
27.7121067047119
17.6987648010254
30.2805900573730
15.4638290405273
32.2501659393311
24.3322849273682
30.8866500854492
22.5894451141357
31.7893028259277
25.3705978393555
21.4924812316895
20.6179618835449
18.2111263275147
30.7028293609619
23.4539508819580
20.0946331024170
29.6428203582764
19.0398693084717
19.6907520294189
27.4417400360107
19.6228027343750
18.6738967895508
24.9884128570557
30.7171344757080
29.0920734405518
17.7214145660400
14.9199962615967
19.8206901550293
18.7013149261475
33.1244468688965
23.1301784515381
18.2073116302490
20.9813117980957
21.4164257049561
27.0962715148926
19.6542739868164
18.1894302368164
26.9098281860352
16.7610645294189
28.9995670318604
16.2668228149414
18.3522701263428
20.3073024749756
20.0972557067871
25.9079933166504
20.3735828399658
17.2340869903564
18.3689594268799
19.6051597595215
30.2276611328125
18.7604427337647
18.3746814727783
20.1916694641113
18.3472633361816
20.3773975372314
14.0845775604248
15.0911808013916
13.5056972503662
30.4853916168213
19.7255611419678
18.4762477874756
16.5812969207764
27.1198749542236
28.6474227905273
29.5982360839844
21.7928886413574
18.3594226837158
17.7984237670898
19.3667411804199
17.1258449554443
16.4363384246826
16.6974067687988
29.2489528656006
18.9473628997803
19.2279815673828
28.0930995941162
18.8369750976563
33.1532955169678
26.2117385864258
29.1028022766113
30.3735733032227
27.1975994110107
26.0348320007324
21.6135978698730
17.5814628601074
16.6018009185791
20.1857089996338
15.6819820404053
23.1635570526123
18.1283950805664
28.1164646148682
20.2467441558838
14.9767398834229
30.2820205688477
26.6921520233154
17.5487995147705
13.5037899017334
26.9453525543213
23.4441757202148
24.9619483947754
18.0735588073730
20.0822353363037
15.5305862426758
20.1690196990967
26.1459350585938
14.6400928497314
13.8154029846191
24.2724418640137
14.8787498474121
13.8490200042725
17.8921222686768
25.7480144500732
17.9040431976318
16.2818431854248
28.4945964813232
31.6030979156494
27.2486209869385
34.7828865051270
29.6771526336670
29.5219421386719
19.4509029388428
32.8803062438965
17.4922943115234
29.3660163879395
25.1457691192627
29.6921730041504
25.0155925750732
21.5806961059570
29.4020175933838
30.3699970245361
27.9402732849121
26.2582302093506
33.6465835571289
20.5850601196289
30.0090312957764
14.9211883544922
17.8987979888916
23.5807895660400
19.6819305419922
18.1431770324707
17.4036026000977
30.8058261871338
17.3504352569580
24.2571830749512
23.3876705169678
14.4662857055664
17.1821117401123
25.0458717346191
14.7216320037842
18.9375877380371
20.8227634429932
18.8674926757813
30.5478572845459
19.2720890045166
21.2352275848389
24.0604877471924
35.3739261627197
42.6294803619385
44.2543029785156
48.1801033020020
51.5139102935791
53.1229972839356
56.5967559814453
56.7886829376221
58.8858127593994
13.2191181182861
13.3690834045410
24.8675346374512
18.8372135162354
17.0936584472656
18.8407897949219
23.7267017364502
17.9216861724854
23.7667560577393
27.1956920623779
28.6283493041992
19.9623107910156
16.5169239044189
28.5274982452393
27.1019935607910
21.2054252624512
26.8399715423584
20.4057693481445
19.4351673126221
17.2371864318848
20.1025009155273
17.6060199737549
29.1752815246582
28.6619663238525
31.3801765441895
28.9506912231445
29.3610095977783
17.2786712646484
33.5202217102051
19.1867351531982
20.8644866943359
20.9016799926758
21.6288566589355
21.8286514282227
26.4940261840820
20.3466415405273
17.5797939300537
20.3924179077148
21.5594768524170
21.5663909912109
33.0672264099121
22.8273868560791
38.6149883270264
29.7307968139648
36.5459918975830
48.3798980712891
58.7124824523926
47.1551418304443
46.7448234558106
36.4654064178467
44.6443557739258
49.9899387359619
49.3011474609375
40.9588813781738
30.5550098419189
33.7831974029541
51.0268211364746
54.4571876525879
54.3234348297119
49.6127605438232
63.7955665588379
54.1663169860840
63.0593299865723
49.4282245635986
59.9563121795654
63.6188983917236
40.2786731719971
55.0901889801025
46.3871955871582
43.0932044982910
47.8210449218750
42.7217483520508
61.8748664855957
36.4215373992920
37.8942489624023
50.0078201293945
51.1994361877441
36.7007255554199
45.3488826751709
41.7828559875488
33.6539745330811
34.7940921783447
41.2375926971436
37.6026630401611
40.9286022186279
34.3053340911865
42.6342487335205
41.2585735321045
33.9012145996094
28.8665294647217
45.0525283813477
31.9797992706299
32.9973697662354
37.6098155975342
34.8656177520752
39.2730236053467
28.0556678771973
36.5107059478760
28.3772945404053
25.0940322875977
41.0974025726318
24.4467258453369
25.9690284729004
29.6175479888916
27.7965068817139
18.6469554901123
22.8374004364014
29.5550823211670
23.8013267517090
25.9799957275391
28.4295082092285
37.3563766479492
34.7783565521240
32.0401191711426
24.8625278472900
23.8575935363770
19.9308395385742
24.1680145263672
20.0159549713135
24.1320133209229
18.4047222137451
18.3045864105225
19.5410251617432
33.0131053924561
26.6337394714355
33.1583023071289
27.4341106414795
18.1000232696533
24.3587493896484
23.2782363891602
27.1351337432861
15.4788494110107
30.2615165710449
18.8148021697998
15.9838199615479
30.3764343261719
20.9989547729492
21.2841033935547
22.0010280609131
22.7334499359131
29.9510955810547
21.5365886688232
19.5710659027100
17.5635814666748
32.7990055084229
17.8816318511963
27.0702838897705
19.2983150482178
18.5978412628174
24.9893665313721
24.8868465423584
17.1091556549072
26.7875194549561
28.6848545074463
25.6283283233643
20.8325386047363
19.2532539367676
14.7373676300049
19.5827484130859
15.8398151397705
16.0474777221680
26.0081291198730
17.6465511322022
15.7945156097412
17.7271366119385
28.0663967132568
26.4217853546143
17.3170566558838
16.3288116455078
15.0883197784424
17.7123546600342
17.3575878143311
29.6406745910645
19.6390151977539
20.0865268707275
19.8225975036621
26.3102054595947
28.1553268432617
23.0987071990967
17.9724693298340
17.8532600402832
28.9268493652344
30.2677154541016
18.9599990844727
31.5964221954346
19.7887420654297
16.8325901031494
18.1078910827637
19.6485519409180
15.2161121368408
17.4021720886230
20.4439163208008
29.6466350555420
28.0978679656982
19.2327499389648
17.2019004821777
29.8411846160889
18.5334682464600
26.9715785980225
23.3588218688965
27.5716781616211
20.1628208160400
17.8704261779785
28.5942554473877
27.3015499114990
18.7127590179443
30.5902957916260
22.7763652801514
20.0047492980957
19.5183753967285
16.9248580932617
15.7063007354736
28.2621383666992
24.9309539794922
22.0370292663574
24.0635871887207
20.4865932464600
16.5472030639648
27.5995731353760
26.6611576080322
19.0100669860840
25.0346660614014
16.9486999511719
19.6425914764404
30.3113460540772
15.7630443572998
23.9646434783936
28.3131599426270
17.9169178009033
23.9801406860352
30.4803848266602
29.8383235931397
26.1168479919434
26.1821746826172
16.4933204650879
16.9637203216553
16.4158344268799
24.5532989501953
29.5763015747070
28.6741256713867
31.1951637268066
26.2997150421143
22.5896835327148
29.8340320587158
21.4502811431885
20.5016136169434
17.7953243255615
29.7608375549316
14.3098831176758
14.6574974060059
14.1789913177490
23.5188007354736
16.6845321655273
18.8179016113281
17.9729461669922
25.8622169494629
26.6788005828857
27.3947715759277
13.9505863189697
16.4823532104492
19.0327167510986
16.3352489471436
28.5022258758545
29.9797058105469
18.1429386138916
16.0522460937500
21.2495326995850
19.4883346557617
26.0157585144043
25.3250598907471
19.1304683685303
28.4543037414551
13.2045745849609
14.1773223876953
17.7252292633057
19.4690227508545
16.6223049163818
14.9021148681641
24.7988700866699
18.6865329742432
21.9864845275879
19.0398693084717
16.6206359863281
15.2189731597900
16.5238380432129
19.7253227233887
19.3517208099365
26.9389152526855
22.8786468505859
31.5806865692139
25.1963138580322
17.6913738250732
30.1718711853027
25.3601074218750
19.1588401794434
20.6913948059082
20.0729370117188
26.8456935882568
13.0653381347656
27.4360179901123
19.0656185150147
52.6905059814453
51.4886379241943
61.2986087799072
62.5193119049072
65.2980804443359
72.1254348754883
76.3864517211914
54.0287494659424
54.5980930328369
23.1602191925049
11.3453865051270
21.5346813201904
14.2931938171387
16.2823200225830
13.1812095642090
14.0566825866699
22.5553512573242
15.1329040527344
14.2107009887695
18.0623531341553
17.2619819641113
26.9117355346680
28.7337303161621
16.2277221679688
31.3355922698975
20.9765434265137
16.0419940948486
19.3798542022705
25.4065990447998
17.2784328460693
29.8039913177490
21.0592746734619
26.2711048126221
18.1810855865479
26.8657207489014
25.9349346160889
23.8218307495117
27.3964405059814
16.0522460937500
29.4539928436279
28.7382602691650
28.1798839569092
18.9001560211182
21.5320587158203
21.8987464904785
27.8117656707764
29.8559665679932
20.7941532135010
16.5352821350098
16.6356563568115
19.4268226623535
32.2535037994385
26.6377925872803
21.2891101837158
24.1487026214600
30.6324958801270
29.3097496032715
43.1149005889893
30.5900573730469
34.6710681915283
44.5933341979981
54.0978908538818
54.5613765716553
52.5557994842529
50.0309467315674
48.2609272003174
42.9732799530029
35.2971553802490
47.5540161132813
51.2011051177979
53.1287193298340
52.8216361999512
35.5277061462402
41.5637493133545
64.7494792938232
63.5983943939209
56.3154220581055
55.9945106506348
54.5997619628906
56.6766262054443
46.5538501739502
51.8550872802734
52.5012016296387
49.4167804718018
49.1776466369629
56.6632747650147
45.1533794403076
48.3033657073975
50.9948730468750
60.7113838195801
48.3911037445068
56.0479164123535
50.0106811523438
53.8432598114014
45.4885959625244
27.8413295745850
31.5136909484863
25.0318050384522
27.3072719573975
40.1179790496826
34.7325801849365
29.5081138610840
36.8969440460205
31.3405990600586
30.4245948791504
27.2827148437500
40.1153564453125
26.0081291198730
37.6839637756348
32.7920913696289
33.2424640655518
21.2192535400391
24.7950553894043
32.2425365447998
34.5668792724609
25.7601737976074
29.2589664459229
33.9186191558838
31.4230918884277
23.0851173400879
23.8325595855713
24.7282981872559
28.7072658538818
21.2523937225342
17.2836780548096
19.9918746948242
18.9723968505859
26.9029140472412
30.9083461761475
25.6860256195068
17.5993442535400
26.9718170166016
26.8399715423584
28.5539627075195
16.1046981811523
24.1742134094238
30.7147502899170
25.3934860229492
21.3084220886230
20.3902721405029
22.3450660705566
21.9018459320068
30.0743579864502
21.3248729705811
18.2995796203613
16.3233280181885
25.7587432861328
27.7168750762939
20.1385021209717
20.3778743743897
15.5060291290283
34.0344905853272
21.7142105102539
25.8488655090332
18.8667774200439
12.9821300506592
31.1965942382813
18.8081264495850
26.8034934997559
15.9916877746582
17.1036720275879
28.2764434814453
30.5171012878418
28.2938480377197
21.5644836425781
20.7378864288330
32.0007801055908
19.8707580566406
21.1970806121826
29.4804573059082
20.3104019165039
16.9687271118164
16.3853168487549
16.1046981811523
19.9398994445801
18.5847282409668
18.4209346771240
29.7319889068604
26.5994071960449
18.9855098724365
16.2591934204102
20.1904773712158
21.1107730865479
17.9336071014404
30.0421714782715
19.6542739868164
19.4106101989746
19.9403762817383
14.8565769195557
26.7584323883057
23.1246948242188
28.7842750549316
13.5326385498047
26.6921520233154
28.6986827850342
17.2548294067383
17.8451538085938
28.2013416290283
28.0017852783203
21.8586921691895
15.2766704559326
27.9490947723389
15.5844688415527
27.5254249572754
18.5713768005371
22.5636959075928
14.0364170074463
15.0902271270752
27.3756980895996
16.1361694335938
17.4245834350586
27.3299217224121
21.9509601593018
19.3936824798584
28.7973880767822
26.8952846527100
22.3729610443115
13.7805938720703
19.2809104919434
19.8802947998047
19.1614627838135
29.1023254394531
24.8291492462158
17.5108909606934
18.3196067810059
27.7452468872070
25.8822441101074
29.3388366699219
18.7590122222900
19.6807384490967
28.7435054779053
29.6542644500732
23.1735706329346
16.4730548858643
20.4823017120361
17.3933506011963
30.0261974334717
20.1315879821777
18.5136795043945
29.7529697418213
14.6474838256836
29.3726921081543
22.7470397949219
18.3656215667725
15.6321525573730
23.3995914459229
14.4248008728027
14.1942501068115
16.1547660827637
23.6785411834717
23.2200622558594
20.4360485076904
16.0169601440430
26.8986225128174
16.9136524200439
19.1905498504639
19.2644596099854
28.9266109466553
19.9401378631592
26.0972976684570
14.7151947021484
25.1111984252930
15.6490802764893
17.4481868743897
27.9364585876465
16.9274806976318
27.4610519409180
20.7197666168213
17.6165103912354
30.6658744812012
24.8000621795654
22.2959518432617
16.0784721374512
25.8355140686035
33.1599712371826
29.5200347900391
26.1580944061279
33.0924987792969
30.8263301849365
18.6262130737305
16.1154270172119
30.1864147186279
29.0060043334961
18.6612606048584
20.8344459533691
19.7422504425049
28.9087295532227
19.8600292205811
30.6227207183838
30.6663513183594
21.2621688842773
30.7204723358154
32.1204662322998
24.9147415161133
33.5924625396729
20.5855369567871
22.7820873260498
29.6328067779541
20.2615261077881
21.7792987823486
34.0144634246826
22.3083496093750
32.8969955444336
33.2856178283691
16.0396099090576
20.8024978637695
20.9541320800781
25.5370140075684
32.6776504516602
22.8059291839600
22.0179557800293
19.9697017669678
28.8493633270264
18.9511775970459
28.8107395172119
35.0408554077148
44.4231033325195
56.6966533660889
57.8477382659912
60.0359439849854
62.7398490905762
67.1403408050537
66.0250186920166
24.9991416931152
17.4398422241211
30.0223827362061
20.9796428680420
21.8033790588379
25.9394645690918
19.5448398590088
16.2286758422852
18.2454586029053
27.5173187255859
27.2364616394043
24.5339870452881
30.9748649597168
28.4409523010254
18.0869102478027
14.1465663909912
16.7870521545410
12.8426551818848
14.3101215362549
14.4121646881104
31.4104557037354
22.7074623107910
20.4648971557617
21.4974880218506
16.6320800781250
18.8348293304443
26.7388820648193
25.0487327575684
38.5329723358154
28.6953449249268
19.3288326263428
18.1915760040283
27.4863243103027
18.1868076324463
20.9321975708008
25.8367061614990
21.8317508697510
19.1292762756348
27.1837711334229
27.7869701385498
17.7340507507324
19.1855430603027
30.6239128112793
15.5797004699707
22.9027271270752
28.0013084411621
18.4752941131592
26.2658596038818
31.2631130218506
14.9903297424316
16.5503025054932
24.5647430419922
19.9217796325684
21.7680931091309
17.8217887878418
23.1406688690186
20.1900005340576
27.8351306915283
25.2263545989990
30.7106971740723
26.0031223297119
19.8616981506348
26.6370773315430
21.0161209106445
18.3315277099609
21.0468769073486
24.0240097045898
20.6928253173828
31.3851833343506
20.5793380737305
27.1606445312500
23.5495567321777
23.3025550842285
43.4443950653076
39.7479534149170
49.4167804718018
40.8115386962891
39.9746894836426
55.5346012115479
39.4439697265625
49.3083000183106
47.8730201721191
49.7086048126221
49.7910976409912
52.1998405456543
52.0813465118408
55.5756092071533
59.1776371002197
48.2130050659180
55.5126667022705
57.1660995483398
49.8456954956055
49.5905876159668
56.3502311706543
43.2667732238770
52.7732372283936
51.4466762542725
35.5761051177979
40.0967597961426
46.4751720428467
45.6542968750000
47.8484630584717
44.1942214965820
41.7406558990479
60.2538585662842
43.3571338653564
43.2698726654053
41.5201187133789
54.6381473541260
46.5805530548096
49.6392250061035
40.9851074218750
44.5995330810547
40.2362346649170
39.7355556488037
31.5873622894287
35.0644588470459
30.7865142822266
28.0234813690186
26.4127254486084
42.1717166900635
25.9132385253906
25.9218215942383
41.6984558105469
39.2353534698486
23.7038135528564
37.6391410827637
33.0462455749512
42.2351360321045
38.5935306549072
30.3344726562500
22.2134590148926
22.3331451416016
26.5450477600098
38.3896827697754
27.5502204895020
25.1874923706055
22.6352214813232
34.5897674560547
22.9837894439697
22.6583480834961
25.0465869903564
28.4085273742676
33.0014228820801
32.0901870727539
19.7117328643799
22.1138000488281
24.4319438934326
22.0851898193359
19.5472240447998
17.9324150085449
34.2922210693359
33.1859588623047
30.7171344757080
30.4107666015625
17.7142620086670
19.3464756011963
24.8842239379883
16.8938636779785
17.3182487487793
21.9671726226807
25.5365371704102
30.9541225433350
19.4504261016846
17.2443389892578
22.1524238586426
33.0348014831543
27.8506278991699
17.8267955780029
17.9810523986816
25.0933170318604
29.2458534240723
15.0127410888672
18.7520980834961
28.4082889556885
31.1272144317627
17.3664093017578
22.0353603363037
17.8680419921875
18.3808803558350
24.6181488037109
18.5468196868897
20.1063156127930
20.6243991851807
18.6276435852051
30.5075645446777
21.2538242340088
26.1757373809814
16.5474414825439
15.0327682495117
31.6348075866699
18.5663700103760
30.2867889404297
18.2058811187744
28.4745693206787
15.1243209838867
19.5460319519043
20.7464694976807
19.8864936828613
27.9977321624756
28.1310081481934
20.7939147949219
20.7536220550537
27.5700092315674
30.4617881774902
19.7310447692871
17.1182155609131
21.5106010437012
19.9511051177979
20.4834938049316
16.6394710540772
18.5279846191406
20.7805633544922
30.5964946746826
29.8209190368652
23.6029624938965
30.2553176879883
33.1554412841797
31.7003726959229
21.4200019836426
23.2784748077393
22.7041244506836
24.8129367828369
33.0760478973389
25.8593559265137
25.9151458740234
23.1289863586426
28.9671421051025
28.9413928985596
22.6163864135742
27.3857116699219
17.1399116516113
18.6760425567627
27.4012088775635
28.6614894866943
30.3535461425781
30.7667255401611
29.4113159179688
18.6567306518555
21.0990905761719
24.7330665588379
28.6233425140381
13.2503509521484
19.7000503540039
24.2605209350586
17.0843601226807
29.4642448425293
26.9243717193604
32.1011543273926
29.2391777038574
29.9215316772461
22.4859714508057
17.0099735260010
29.3877124786377
17.0445442199707
29.0088653564453
17.8692340850830
17.8160667419434
16.5979862213135
29.0992259979248
21.6021537780762
24.0228176116943
19.8397636413574
21.2125778198242
18.5003280639648
40.7454967498779
20.2360153198242
16.7508125305176
15.2971744537354
29.1903018951416
17.7118778228760
17.4033641815186
25.5944728851318
16.0703659057617
28.4004211425781
25.0287055969238
18.8112258911133
17.3265933990479
18.8808441162109
17.9636478424072
18.8686847686768
23.2250690460205
16.4952278137207
27.0903110504150
16.4272785186768
24.8496532440186
16.3443088531494
28.6474227905273
16.2158012390137
29.2124748229980
19.6733474731445
17.3718929290772
17.7912712097168
15.5017375946045
22.0334529876709
13.4508609771729
13.9148235321045
26.0739326477051
13.0255222320557
15.6927108764648
26.2053012847900
15.6953334808350
29.8635959625244
24.7135162353516
13.8576030731201
25.0902175903320
13.0720138549805
17.9119110107422
25.3474712371826
26.0784626007080
27.4441242218018
16.4611339569092
27.0681381225586
24.0995883941650
24.1177082061768
17.3094272613525
24.3854522705078
16.6563987731934
26.6561508178711
17.6868438720703
26.9389152526855
14.5828723907471
19.2561149597168
12.2668743133545
27.0431041717529
24.7156620025635
28.7914276123047
14.2481327056885
14.1053199768066
16.0937309265137
15.9735679626465
26.5841484069824
15.5069828033447
18.0456638336182
17.8120136260986
24.3885517120361
13.9162540435791
27.7795791625977
21.2135314941406
24.8997211456299
16.4656639099121
26.1454582214355
16.5817737579346
25.3157615661621
15.4068470001221
24.6813297271729
14.4035816192627
14.2395496368408
21.7838287353516
17.8458690643311
20.8306312561035
19.0865993499756
16.5209770202637
17.5879001617432
29.3612480163574
15.3555870056152
30.3046703338623
14.1174793243408
26.0078907012939
27.6048183441162
17.6119804382324
16.9560909271240
29.2522907257080
17.7609920501709
25.3348350524902
17.7414417266846
20.6782817840576
22.8450298309326
20.6983089447022
17.9030895233154
20.4946994781494
20.8988189697266
31.6119194030762
30.2507877349854
20.0049877166748
30.9531688690186
26.5831947326660
27.2407531738281
29.3896198272705
18.1877613067627
29.7482013702393
19.5734500885010
19.1428661346436
17.5371170043945
19.5031166076660
18.3205604553223
26.6585350036621
24.3172645568848
32.3996543884277
30.2987098693848
20.7581520080566
16.1001682281494
16.5760517120361
17.2321796417236
18.9769268035889
31.8746566772461
33.3883762359619
31.2922000885010
30.0858020782471
34.7545146942139
24.4827270507813
24.7044563293457
34.4059467315674
24.6157646179199
28.1822681427002
30.8976173400879
20.7715034484863
23.3123302459717
21.2609767913818
34.3992710113525
23.1866836547852
27.4596214294434
21.1551189422607
21.0461616516113
32.8464508056641
29.0203094482422
25.9137153625488
30.2162170410156
18.9948081970215
33.5719585418701
21.8605995178223
21.7156410217285
33.0338478088379
27.5094509124756
22.4256515502930
20.8554267883301
19.0289020538330
28.3553600311279
17.5185203552246
15.9194469451904
14.9359703063965
28.2788276672363
20.1010704040527
21.5203762054443
28.2816886901855
15.3491497039795
30.8609008789063
15.8276557922363
32.0177078247070
21.0020542144775
26.9527435302734
28.3579826354980
20.0533866882324
16.9239044189453
20.5714702606201
19.2062854766846
17.7042484283447
26.8909931182861
21.8672752380371
29.0415287017822
19.2570686340332
19.8185443878174
19.0927982330322
16.9525146484375
17.1086788177490
25.0737667083740
17.2326564788818
20.1551914215088
14.9788856506348
14.9919986724854
15.7732963562012
16.7815685272217
22.5412845611572
12.8707885742188
27.7466773986816
25.4645347595215
29.3366909027100
16.2284374237061
17.4121856689453
19.4461345672607
13.7073993682861
27.7049541473389
26.6864299774170
36.2322330474854
16.1688327789307
29.4263362884522
27.5425910949707
12.6373767852783
26.3707637786865
27.5235176086426
18.8679695129395
15.6013965606689
18.7227725982666
19.2251205444336
18.4795856475830
26.1075496673584
15.0384902954102
14.3713951110840
26.4806747436523
16.5507793426514
19.6070671081543
19.1471576690674
20.6882953643799
25.2718925476074
24.3723392486572
18.6362266540527
26.1352062225342
25.3248214721680
15.0718688964844
18.9924240112305
30.8723449707031
16.4170265197754
30.5771827697754
16.9742107391357
30.9846401214600
30.3468704223633
30.4505825042725
21.3613510131836
18.3973312377930
23.8626003265381
17.4589157104492
26.2076854705811
31.9447517395020
29.8328399658203
17.4853801727295
30.1189422607422
18.1462764739990
25.6729125976563
18.5444355010986
29.0188789367676
18.5472965240479
18.9201831817627
20.7748413085938
24.0743160247803
24.5389938354492
23.9815711975098
21.4462280273438
20.7140445709229
21.3856697082520
23.2543945312500
18.6669826507568
22.8109359741211
22.6013660430908
33.1497192382813
30.3981304168701
22.9983329772949
23.0350494384766
23.3850479125977
23.1978893280029
24.5375633239746
33.8635444641113
33.6651802062988
19.2947387695313
18.0327892303467
19.4914340972900
29.2398929595947
27.6257991790772
21.9733715057373
22.4781036376953
23.0998992919922
28.8209915161133
31.0668945312500
20.2000141143799
15.4337882995605
21.8548774719238
31.9652557373047
30.7719707489014
29.7474861145020
28.7320613861084
19.6838378906250
28.6185741424561
17.0538425445557
19.6943283081055
23.0572223663330
20.0583934783936
20.9145545959473
18.6591148376465
21.1203098297119
21.7888355255127
27.6443958282471
30.9188365936279
16.4978504180908
17.5993442535400
21.9907760620117
22.9804515838623
15.7630443572998
20.7703113555908
29.3972492218018
18.5587406158447
18.8994407653809
18.4781551361084
22.0117568969727
32.9627990722656
18.1481838226318
14.9545669555664
28.7079811096191
16.3114070892334
27.1413326263428
13.5712623596191
18.8028812408447
15.2647495269775
25.9618759155273
29.4802188873291
24.6222019195557
15.0907039642334
24.8036384582520
22.2563743591309
22.0639705657959
17.2209739685059
23.4920978546143
24.3961811065674
14.3678188323975
23.4944820404053
26.9954204559326
12.6254558563232
27.4317264556885
17.7366733551025
18.3706283569336
12.9473209381104
12.5300884246826
27.4810791015625
16.3919925689697
14.0514373779297
16.0071849822998
14.9967670440674
17.8470611572266
16.3702964782715
15.9764289855957
14.7151947021484
14.0161514282227
17.0016288757324
18.8176631927490
24.7268676757813
25.2289772033691
27.4128913879395
23.2899188995361
23.3075618743897
18.8939571380615
14.8048400878906
28.4500122070313
24.3108272552490
25.9759426116943
25.8181095123291
12.9871368408203
23.0200290679932
15.9482955932617
20.3609466552734
30.0309658050537
21.5816497802734
25.2480506896973
26.9470214843750
31.1398506164551
35.3870391845703
25.1553058624268
40.6756401062012
46.6344356536865
45.0651645660400
40.4508113861084
53.1311035156250
50.4179000854492
48.2332706451416
42.6521301269531
44.2717075347900
47.3697185516357
32.6564311981201
42.6492691040039
35.5169773101807
46.7145442962647
43.8227653503418
44.0983772277832
50.6134033203125
52.7384281158447
56.6425323486328
60.8108043670654
53.1084537506104
62.7157688140869
51.8484115600586
42.6039695739746
46.4305877685547
38.9180183410645
53.3297061920166
52.2923469543457
56.7584037780762
49.0038394927979
58.2668781280518
44.5945262908936
43.8735485076904
54.6848773956299
50.0788688659668
43.8530445098877
63.0526542663574
50.9071350097656
51.9926548004150
53.2855987548828
52.8700351715088
53.5166263580322
38.1348133087158
41.1746501922607
50.2445697784424
35.6063842773438
46.1053848266602
46.2207794189453
37.2841358184814
34.0788364410400
38.4175777435303
31.3317775726318
32.6788425445557
42.5589084625244
40.3394699096680
32.4258804321289
30.7939052581787
39.6478176116943
36.8661880493164
36.6566181182861
42.0312881469727
40.4067039489746
39.6616458892822
34.1823101043701
48.0020046234131
38.0301475524902
29.6912193298340
49.8309135437012
52.1295070648193
41.4741039276123
40.9240722656250
38.1851196289063
50.3511428833008
27.3051261901855
27.8728008270264
37.7964973449707
34.6691608428955
25.7844924926758
33.9114665985107
33.1623554229736
34.5873832702637
23.9775180816650
36.3471508026123
22.4196910858154
37.5516414642334
29.2325019836426
22.1877098083496
22.1145153045654
25.2618789672852
30.3602218627930
29.7770500183105
25.1212120056152
31.9986343383789
20.1470851898193
23.8792896270752
23.3738422393799
20.9612846374512
33.6730480194092
28.2053947448730
31.0726165771484
17.5528526306152
28.9490222930908
14.8465633392334
16.7806148529053
32.8059196472168
42.2084331512451
28.3496379852295
29.0513038635254
24.9886512756348
34.6257686614990
32.6285362243652
33.1871509552002
17.9224014282227
29.8120975494385
26.2992382049561
29.1364192962647
17.9007053375244
16.4911746978760
28.8474559783936
27.4500846862793
17.4376964569092
18.9116001129150
26.8373489379883
16.7829990386963
21.2430953979492
18.4280872344971
16.1578655242920
17.0059204101563
15.7444477081299
20.0431346893311
18.5153484344482
27.8422832489014
16.6790485382080
26.8895626068115
19.8817253112793
16.4628028869629
18.0115699768066
18.2580947875977
18.4760093688965
27.5321006774902
15.4352188110352
28.0261039733887
27.6074409484863
18.9771652221680
29.1278362274170
17.3664093017578
17.4865722656250
24.7073173522949
19.5345878601074
16.1416530609131
20.5929279327393
24.2199897766113
28.5217761993408
26.9703865051270
14.7321224212646
14.6527290344238
17.8368091583252
19.4144248962402
26.6938209533691
14.0466690063477
30.4644107818604
13.9887332916260
13.5872364044189
17.6854133605957
17.8518295288086
27.2386074066162
19.0985202789307
17.6689624786377
18.1136131286621
17.9753303527832
16.2937641143799
17.0004367828369
14.1422748565674
14.7719383239746
19.0048217773438
27.3323059082031
15.4418945312500
19.8771953582764
16.5240764617920
15.6960487365723
15.6672000885010
30.2035808563232
18.0227756500244
20.1265811920166
20.3917026519775
18.3432102203369
18.8441276550293
18.4617042541504
29.4442176818848
19.0453529357910
27.7416706085205
20.4148292541504
20.2708244323730
30.3080081939697
18.7451839447022
30.3506851196289
23.2033729553223
22.0770835876465
21.3992595672607
29.8221111297607
15.4714584350586
23.4887599945068
30.5171012878418
28.7163257598877
38.5274887084961
39.5326614379883
41.6498184204102
31.1863422393799
46.9267368316650
60.0051879882813
51.4590740203857
43.6336994171143
50.2181053161621
56.2634468078613
45.1264381408691
55.7577610015869
60.4934692382813
47.6803779602051
52.8500080108643
62.5424385070801
44.2855358123779
49.3946075439453
40.6048297882080
40.3721332550049
53.5244941711426
54.0370941162109
40.8408641815186
44.2092418670654
45.9146499633789
38.3784770965576
57.4789047241211
52.9386997222900
55.4606914520264
39.3185615539551
38.8922691345215
43.5492992401123
48.9010810852051
51.0838031768799
26.0903835296631
26.6244411468506
24.1742134094238
31.5949916839600
30.3471088409424
26.1566638946533
28.4659862518311
31.7790508270264
28.1128883361816
24.8672962188721
26.0157585144043
24.2822170257568
36.5848541259766
24.3701934814453
25.1293182373047
31.7606925964355
23.9582061767578
25.2387523651123
34.4486236572266
24.3158340454102
33.5502624511719
23.4878063201904
24.8391628265381
34.0299606323242
20.2746391296387
23.6306190490723
15.7799720764160
15.8395767211914
18.4919834136963
19.6881294250488
30.1003456115723
16.1750316619873
14.3182277679443
24.7011184692383
26.5383720397949
15.5527591705322
24.1441726684570
14.3170356750488
16.6723728179932
23.2124328613281
21.9144821166992
14.1820907592773
18.6407566070557
25.9788036346436
23.5791206359863
25.8109569549561
18.0056095123291
13.7619972229004
14.4546031951904
25.0923633575439
13.8342380523682
17.4071788787842
27.7726650238037
16.4074897766113
12.5775337219238
23.0252742767334
20.8518505096436
28.2285213470459
27.0190238952637
15.9394741058350
15.4225826263428
14.8344039916992
16.4031982421875
13.7815475463867
12.0837688446045
15.4774188995361
14.5597457885742
16.6580677032471
14.5039558410645
12.1395587921143
11.3444328308105
13.9904022216797
12.1955871582031
21.1024284362793
14.0547752380371
11.9712352752686
14.7924423217773
17.3954963684082
12.3777389526367
13.5095119476318
14.8487091064453
16.7467594146729
14.5921707153320
17.5814628601074
26.0071754455566
18.0149078369141
27.6856422424316
24.0499973297119
15.1574611663818
13.5662555694580
22.8564739227295
14.5463943481445
16.0164833068848
16.3762569427490
15.5096054077148
24.4050025939941
23.8168239593506
24.4429111480713
16.4811611175537
26.0241031646729
13.5450363159180
24.5490074157715
25.8963108062744
14.1408443450928
16.0989761352539
12.5412940979004
13.7524604797363
23.9796638488770
22.4716663360596
21.5854644775391
12.8612518310547
13.3526325225830
25.8705615997314
27.1358489990234
15.9540176391602
11.9268894195557
19.8879241943359
20.9915637969971
10.8132362365723
10.8013153076172
22.8617191314697
14.3160820007324
15.0177478790283
15.2423381805420
25.1712799072266
28.0058383941650
17.3614025115967
24.5437622070313
13.9086246490479
13.3953094482422
11.0886096954346
14.1158103942871
13.9286518096924
11.5122795104980
24.5795249938965
13.5734081268311
12.0182037353516
14.8384571075439
16.0148143768311
12.5396251678467
22.0942497253418
14.9688720703125
15.3160095214844
13.1165981292725
24.8298645019531
14.4405364990234
13.8368606567383
10.8659267425537
13.3080482482910
22.0236778259277
12.8564834594727
14.8208141326904
15.1078701019287
14.7566795349121
15.7818794250488
27.4198055267334
22.6705074310303
20.7762718200684
22.1395492553711
27.2505283355713
16.2193775177002
14.6267414093018
13.6146545410156
18.5799598693848
18.1639194488525
11.5337371826172
14.5161151885986
13.5135650634766
26.1843204498291
13.2603645324707
14.3389701843262
25.0976085662842
22.2353935241699
16.0260200500488
13.5946273803711
14.2099857330322
17.0481204986572
14.3816471099854
22.9799747467041
13.5464668273926
11.9414329528809
23.6675739288330
14.4031047821045
13.6361122131348
12.9036903381348
16.7083740234375
23.2601165771484
11.7976665496826
24.2886543273926
15.6173706054688
26.6811847686768
25.6006717681885
14.8701667785645
23.5524177551270
22.5970745086670
11.2221240997314
12.7370357513428
13.8983726501465
12.8686428070068
14.8539543151855
20.0517177581787
22.8590965270996
20.2591419219971
21.3305950164795
21.9848155975342
31.1360359191895
30.3399562835693
23.2274532318115
20.2679634094238
18.9752578735352
22.6671695709229
26.6952514648438
19.4759368896484
21.5480327606201
20.7796096801758
19.0768241882324
22.0139026641846
20.6143856048584
19.9654102325439
23.9956378936768
32.4437618255615
22.3476886749268
16.1483287811279
25.4473686218262
18.9995765686035
21.1956501007080
16.0534381866455
13.5993957519531
16.1921977996826
15.2559280395508
27.1823406219482
17.2154903411865
18.5356140136719
22.7837562561035
30.5655002593994
21.5909481048584
23.7257480621338
20.4749107360840
16.7500972747803
19.2523002624512
21.1184024810791
19.1862583160400
17.6460742950439
20.3080177307129
18.1345939636230
19.1183090209961
15.6774520874023
18.8119411468506
17.6811218261719
29.2155742645264
18.1000232696533
17.1134471893311
14.4472122192383
24.1138935089111
16.0808563232422
26.0355472564697
19.5627212524414
20.6351280212402
25.8288383483887
17.9743766784668
26.1597633361816
25.2406597137451
19.7641849517822
29.8519134521484
14.1618251800537
20.1933383941650
17.4384117126465
15.0990486145020
14.5020484924316
18.3913707733154
20.3931331634522
17.4701213836670
33.0669879913330
28.0811786651611
26.9820690155029
44.1458225250244
46.3447570800781
39.5014286041260
34.8265171051025
45.9136962890625
37.8222465515137
42.9649353027344
49.4542121887207
39.5131111145020
49.9784946441650
41.9464111328125
46.2148189544678
48.7926006317139
57.6767921447754
45.0768470764160
42.5009727478027
55.0739765167236
51.9273281097412
60.3117942810059
61.0983371734619
43.6420440673828
42.9182052612305
54.4579029083252
73.7609863281250
48.2709407806397
44.9948310852051
47.0194816589356
37.5344753265381
40.3542518615723
43.6110496520996
45.2179908752441
41.0423278808594
39.6180152893066
38.2785797119141
33.3318710327148
41.1348342895508
42.7954196929932
29.0458202362061
33.1208705902100
27.4541378021240
25.8295536041260
29.7503471374512
26.5123844146729
28.2645225524902
35.9442234039307
26.7088413238525
23.0565071105957
23.8423347473145
24.9378681182861
34.2743396759033
25.2382755279541
36.8597507476807
28.3160209655762
31.0962200164795
30.1463603973389
26.4146327972412
28.0361175537109
29.4311046600342
27.1527767181397
26.6704559326172
24.2199897766113
22.7847099304199
25.3539085388184
33.6651802062988
23.8385200500488
36.7383956909180
24.7547626495361
23.8687992095947
36.5107059478760
33.4506034851074
24.8177051544189
32.0448875427246
22.7985382080078
23.4994888305664
24.4131088256836
23.0777263641357
26.0078907012939
23.9369869232178
24.2629051208496
23.9009857177734
24.1758823394775
22.5205421447754
33.6966514587402
34.6922874450684
33.5919857025147
35.1772308349609
24.6648788452148
30.9448242187500
21.2068557739258
25.0744819641113
29.9341678619385
35.2263450622559
25.2196788787842
25.6154537200928
25.5136489868164
24.3558883666992
43.5881614685059
31.4955711364746
22.7286815643311
20.0490951538086
23.5316753387451
25.0101089477539
36.4811420440674
29.7131538391113
28.3424854278564
32.8040122985840
25.0740051269531
34.8243713378906
34.6839427947998
24.7733592987061
24.1594314575195
36.1390113830566
34.8942279815674
26.6866683959961
19.0210342407227
24.4789123535156
20.1675891876221
16.6053771972656
27.2634029388428
38.7480258941650
21.0580825805664
20.7538604736328
28.0809402465820
20.7126140594482
30.8327674865723
32.6936244964600
31.0246944427490
20.3611850738525
21.3372707366943
26.7605781555176
22.4926471710205
26.6151428222656
28.4111499786377
27.9374122619629
22.5303173065186
21.1181640625000
22.0837593078613
21.5818881988525
29.0536880493164
24.7020721435547
16.3595676422119
26.4112949371338
24.5811939239502
16.1833763122559
18.9425945281982
14.5733356475830
16.7863368988037
17.7674293518066
26.8890857696533
16.0882472991943
21.7721462249756
21.5649604797363
30.9209823608398
27.1689891815186
19.8311805725098
21.4538574218750
20.2982425689697
16.8554782867432
20.5399990081787
18.8457965850830
16.3052082061768
18.1572437286377
29.4463634490967
18.0907249450684
16.7286396026611
17.4419879913330
16.1895751953125
21.1861133575439
19.3383693695068
16.7827606201172
14.3127441406250
29.6926498413086
15.9320831298828
17.5690650939941
15.4609680175781
21.1555957794189
29.9358367919922
30.0478935241699
30.2066802978516
29.2792320251465
20.2670097351074
18.7811851501465
16.9343948364258
29.3447971343994
19.4313526153564
17.3904895782471
26.0641574859619
26.6251564025879
16.1564350128174
18.0575847625732
28.1414985656738
13.1392478942871
20.8432674407959
31.1455726623535
25.5954265594482
17.4579620361328
19.6580886840820
17.9181098937988
26.4441967010498
29.3314456939697
31.7182540893555
29.4723510742188
20.4975605010986
29.2296409606934
15.4573917388916
22.6216316223145
23.4804153442383
25.6350040435791
26.7529487609863
18.3446407318115
17.3070430755615
18.5580253601074
18.2240009307861
29.9549102783203
28.5732746124268
28.6386013031006
27.5506973266602
19.4709300994873
27.6885032653809
28.0425548553467
18.8782215118408
26.8797874450684
18.2940959930420
26.8104076385498
24.7995853424072
25.2957344055176
24.5926380157471
18.8856124877930
21.1608409881592
32.9160690307617
24.8031616210938
18.1801319122314
19.3557739257813
19.9525356292725
26.0295867919922
21.8014717102051
25.9306430816650
19.6466445922852
25.5424976348877
26.6931056976318
14.1108036041260
28.2382965087891
14.3063068389893
16.2675380706787
20.6332206726074
28.2652378082275
26.2041091918945
14.0035152435303
25.3472328186035
28.5871028900147
26.0653495788574
16.5007114410400
26.3404846191406
17.0083045959473
14.5006179809570
17.0283317565918
13.1740570068359
14.6219730377197
25.1567363739014
14.9564743041992
15.1591300964355
25.1834392547607
11.5694999694824
14.4855976104736
25.9974002838135
16.5472030639648
12.8200054168701
26.4899730682373
14.8394107818604
11.7487907409668
17.0629024505615
24.8131752014160
14.7058963775635
16.4787769317627
17.3220634460449
14.6605968475342
18.4109210968018
18.9850330352783
25.2573490142822
18.4352397918701
28.7711620330811
28.6321640014648
17.3194408416748
16.5677070617676
15.3784751892090
24.9776840209961
19.2198753356934
13.8409137725830
26.3602733612061
18.5513496398926
14.4391059875488
16.2637233734131
13.7059688568115
13.2062435150146
13.4582519531250
23.8318443298340
23.2892036437988
14.3661499023438
27.0731449127197
17.4808502197266
26.7260074615479
14.6591663360596
14.0635967254639
15.6764984130859
15.8867835998535
11.7595195770264
24.5711803436279
13.4410858154297
13.4873390197754
15.1979923248291
13.6456489562988
17.8115367889404
16.2968635559082
14.4557952880859
28.6972522735596
21.8343734741211
13.5970115661621
26.0632038116455
24.9602794647217
22.7413177490234
12.8693580627441
15.5870914459229
14.4515037536621
12.9246711730957
12.1963024139404
18.2969570159912
26.7009735107422
17.0757770538330
18.1539058685303
15.1212215423584
14.9619579315186
19.0751552581787
25.8033275604248
19.7963714599609
19.5300579071045
29.8986434936523
27.2560119628906
25.1786708831787
22.1738815307617
14.8057937622070
18.7053680419922
17.5914764404297
29.6404361724854
17.1549320220947
20.6692218780518
25.8283615112305
13.9005184173584
17.2953605651855
24.3175029754639
24.2233276367188
14.5630836486816
18.7737941741943
17.2741413116455
18.7461376190186
24.3570804595947
23.9026546478272
13.8390064239502
24.7402191162109
15.6512260437012
14.6968364715576
14.3926143646240
12.9840373992920
22.9532718658447
26.0174274444580
25.2442359924316
17.6968574523926
14.8770809173584
19.5434093475342
15.7010555267334
16.8366432189941
18.6247825622559
27.9633998870850
31.0773849487305
22.6690769195557
28.2018184661865
25.8650779724121
23.6179828643799
35.8555316925049
33.8244438171387
27.6789665222168
29.6494960784912
30.5988788604736
39.8111343383789
52.3037910461426
43.2407855987549
47.0921993255615
30.9560298919678
30.9231281280518
39.1788482666016
44.9779033660889
38.2947921752930
51.0222911834717
45.6452369689941
40.7748222351074
49.2684841156006
30.8835506439209
48.1960773468018
57.4467182159424
57.1880340576172
53.1430244445801
52.7565479278564
52.6626110076904
52.1590709686279
55.2215576171875
42.4559116363525
42.3629283905029
56.1232566833496
46.3011264801025
51.5904426574707
47.8124618530273
35.0160598754883
38.6056900024414
53.4555912017822
48.1357574462891
55.2215576171875
47.9526519775391
48.7637519836426
48.1252670288086
34.0750217437744
51.5255928039551
33.3526134490967
30.7207107543945
30.7762622833252
33.0934524536133
26.2808799743652
27.3954868316650
27.0290374755859
25.8681774139404
25.0744819641113
24.3382453918457
24.7175693511963
21.4216709136963
31.3386917114258
29.1154384613037
42.0513153076172
31.5444469451904
29.0431976318359
30.7943820953369
27.0400047302246
27.8527736663818
23.6320495605469
28.4373760223389
25.7914066314697
25.6800651550293
35.3660583496094
26.7639160156250
25.1479148864746
26.2644290924072
30.5876731872559
36.1108779907227
30.4307937622070
27.0884037017822
25.0883102416992
24.4643688201904
23.4007835388184
20.7772254943848
19.9258327484131
20.5261707305908
20.7219123840332
21.9671726226807
19.4177627563477
20.8392143249512
21.7287540435791
21.0218429565430
23.1549739837647
28.9282798767090
19.8512077331543
31.4710140228272
20.2794075012207
29.8187732696533
20.4117298126221
22.3264694213867
30.4834842681885
18.0363655090332
18.1269645690918
29.6120643615723
17.9283618927002
27.4393558502197
15.5436992645264
25.6266593933105
29.2897224426270
15.6545639038086
18.7468528747559
30.8866500854492
28.7072658538818
13.8847827911377
15.5024528503418
14.5363807678223
14.3494606018066
18.7914371490479
25.4628658294678
27.6122093200684
29.3910503387451
29.0937423706055
16.8731212615967
27.2810459136963
20.4467773437500
19.6158885955811
29.3514728546143
27.9650688171387
19.2539691925049
14.5971775054932
15.2997970581055
20.5605030059814
26.9126892089844
13.7398242950439
18.4922218322754
15.0604248046875
17.8024768829346
21.4622020721436
30.6148529052734
30.8659076690674
18.8179016113281
28.7210941314697
15.5558586120605
16.8182849884033
15.8662796020508
25.9034633636475
24.1088867187500
23.9133834838867
28.5568237304688
18.4056758880615
27.3070335388184
19.1183090209961
17.3816680908203
27.3394584655762
20.2229022979736
26.8695354461670
27.6491641998291
15.8007144927979
19.2935466766357
17.9977416992188
25.0144004821777
13.7495994567871
17.5132751464844
18.7594890594482
16.9017314910889
14.9841308593750
18.8281536102295
17.6858901977539
29.4673442840576
30.8332443237305
29.5348167419434
15.3000354766846
17.7571773529053
16.7860984802246
26.2777805328369
26.3736248016357
17.4312591552734
17.2960758209229
20.3256607055664
20.2393531799316
21.5337276458740
29.5996665954590
16.1764621734619
12.7682685852051
16.4265632629395
24.9004364013672
14.9643421173096
27.7712345123291
18.5890197753906
16.7336463928223
27.6472568511963
26.1270999908447
26.6003608703613
16.2625312805176
19.4036960601807
15.4907703399658
20.0145244598389
29.8402309417725
18.5909271240234
19.4313526153564
19.6509361267090
19.4602012634277
30.0085544586182
17.7745819091797
16.5078639984131
26.9045829772949
18.6557769775391
18.6579227447510
27.9850959777832
18.2616710662842
24.0430831909180
14.7159099578857
17.6460742950439
21.5423107147217
15.7227516174316
24.6186256408691
18.0361270904541
13.8187408447266
14.5676136016846
22.3801136016846
15.9831047058105
17.1456336975098
17.6160335540772
17.0652866363525
26.1571407318115
14.6472454071045
15.5038833618164
15.6180858612061
19.4387435913086
15.0010585784912
27.9669761657715
26.7598628997803
20.0011730194092
28.0201435089111
17.8520679473877
19.3126201629639
25.8834362030029
19.0329551696777
19.5901393890381
21.6071605682373
18.3718204498291
22.9897499084473
29.5605659484863
29.8817157745361
31.2201976776123
22.5539207458496
28.2657146453857
28.2781124114990
14.7554874420166
19.4280147552490
22.9809284210205
29.7951698303223
21.0027694702148
33.6441993713379
23.6909389495850
20.2496051788330
25.7949829101563
27.6005268096924
19.2027091979980
20.5001831054688
23.6487388610840
27.1263122558594
26.5855789184570
30.2307605743408
28.1422138214111
30.0595760345459
30.5068492889404
27.8782844543457
27.5158882141113
29.2997360229492
26.3018608093262
33.2665443420410
27.9350280761719
34.4686508178711
27.6553630828857
31.8400859832764
35.7775688171387
42.7291393280029
29.5917987823486
29.3385982513428
34.2788696289063
30.1606655120850
45.4385280609131
33.7769985198975
30.8156013488770
34.0681076049805
38.2516384124756
40.3869152069092
48.8810539245606
43.5183048248291
43.8158512115479
41.7788028717041
45.0549125671387
39.4451618194580
30.7421684265137
39.9889945983887
40.0393009185791
55.0920963287354
43.6589717864990
47.7850437164307
34.1646671295166
45.8042621612549
47.5199222564697
48.6333370208740
34.6515178680420
43.2691574096680
35.5269908905029
46.6935634613037
47.0538139343262
46.6692447662354
45.2957153320313
32.8166484832764
49.4005680084229
33.2493782043457
40.2464866638184
31.1317443847656
36.3008975982666
46.5149879455566
35.7115268707275
32.5608253479004
41.2540435791016
41.0840511322022
38.6886596679688
33.2241058349609
32.9623222351074
16.7837142944336
18.7242031097412
20.3504562377930
19.9370384216309
20.1649665832520
22.7916240692139
25.9504318237305
15.9945487976074
17.1725749969482
19.9306011199951
26.8886089324951
17.4643993377686
30.7221412658691
29.2360782623291
27.9443264007568
18.2924270629883
29.3543338775635
30.7157039642334
33.5361957550049
30.3072929382324
25.3841876983643
29.4027328491211
25.7940292358398
25.5844593048096
25.9745121002197
22.8574275970459
28.1338691711426
27.8654098510742
18.7742710113525
21.8040943145752
15.8708095550537
23.8645076751709
19.5953845977783
18.3455944061279
14.1093730926514
20.4496383666992
20.8320617675781
23.0739116668701
16.2904262542725
35.2129936218262
18.3086395263672
25.6795883178711
14.6520137786865
30.2777290344238
14.0740871429443
24.8203277587891
29.8833847045898
21.2814807891846
19.6678638458252
20.4739570617676
19.6862220764160
14.4629478454590
15.7992839813232
20.5237865447998
13.0753517150879
16.9374942779541
19.9170112609863
15.0978565216064
15.8774852752686
19.5031166076660
26.0462760925293
18.1996822357178
20.2238559722900
20.1821327209473
28.8565158843994
31.9454669952393
14.8043632507324
25.4766941070557
30.7583808898926
16.0684585571289
14.5695209503174
19.4127559661865
17.6370143890381
20.9419727325439
20.6234455108643
17.2073841094971
25.0887870788574
14.5084857940674
27.5149345397949
29.1635990142822
17.9255008697510
19.6273326873779
18.1047916412354
17.8611278533936
21.3437080383301
27.0609855651855
17.7943706512451
18.9156532287598
19.2434787750244
24.1572856903076
16.7174339294434
28.9769172668457
18.3196067810059
19.2108154296875
27.9519557952881
26.1502265930176
18.4543132781982
17.4894332885742
16.7448520660400
17.8370475769043
16.1402225494385
14.2817497253418
30.6234359741211
17.1356201171875
15.5260562896729
14.5072937011719
18.3031558990479
16.9816017150879
14.5189762115479
13.6349201202393
25.8240699768066
26.0829925537109
20.9009647369385
16.0319805145264
16.7982578277588
15.5513286590576
25.6567001342773
28.0125141143799
13.3438110351563
17.4510478973389
15.1212215423584
18.0318355560303
15.5313014984131
13.5147571563721
14.5361423492432
17.8511142730713
12.5048160552979
14.0223503112793
16.0493850708008
24.7199535369873
23.2839584350586
13.7968063354492
24.3568420410156
12.9728317260742
16.2084102630615
14.9364471435547
23.4947204589844
24.6438980102539
18.7723636627197
26.5328884124756
13.7381553649902
25.3989696502686
13.7920379638672
15.6579017639160
14.9850845336914
14.3404006958008
24.2967605590820
15.3498649597168
21.2366580963135
13.6101245880127
13.4470462799072
25.1629352569580
27.1914005279541
15.7103538513184
22.3751068115234
17.2612667083740
14.4779682159424
13.6413574218750
18.2101726531982
14.3303871154785
24.8556137084961
24.3477821350098
19.7384357452393
25.3448486328125
15.7651901245117
14.7306919097900
15.3341293334961
26.2491703033447
27.3828506469727
14.5602226257324
14.9207115173340
15.8212184906006
28.2118320465088
14.6181583404541
27.1575450897217
25.9702205657959
14.8456096649170
20.4222202301025
16.6187286376953
18.0792808532715
25.6314277648926
26.8423557281494
15.7876014709473
15.8047676086426
16.1974430084229
16.3440704345703
26.2055397033691
25.3026485443115
15.6779289245605
27.2743701934814
27.6958942413330
18.2828903198242
18.2516574859619
23.9429473876953
26.3683795928955
15.2461528778076
26.5626907348633
19.6998119354248
23.9028930664063
18.2201862335205
20.1647281646729
26.7298221588135
28.8858413696289
25.9642601013184
17.4434185028076
29.6669006347656
29.5555591583252
28.7656784057617
29.9670696258545
30.0450325012207
29.5932292938232
18.8956260681152
27.5120735168457
30.0483703613281
30.5306911468506
21.2838649749756
18.5480117797852
24.4958400726318
24.5764255523682
15.2800083160400
25.3903865814209
14.8925781250000
18.2514190673828
16.5491104125977
18.1949138641357
12.6218795776367
16.5333747863770
26.9608497619629
31.1801433563232
20.7521915435791
21.1582183837891
29.6149253845215
19.7947025299072
19.7091102600098
30.4315090179443
18.7582969665527
20.5624103546143
20.5116271972656
31.1124324798584
24.1897106170654
20.7304954528809
20.6875801086426
18.3780193328857
23.6027240753174
18.4288024902344
22.8495597839355
30.9984683990479
21.0454463958740
26.1039733886719
30.6835174560547
21.3713645935059
33.6890220642090
25.5317687988281
34.6949100494385
30.5304527282715
32.4163436889648
24.3070125579834
21.0328102111816
37.8861427307129
38.4867191314697
26.4382362365723
33.6012840270996
24.0657329559326
34.7266197204590
25.6640911102295
34.1782569885254
29.5803546905518
36.3891124725342
33.4668159484863
33.4296226501465
44.5077419281006
22.5930213928223
31.6667556762695
38.9168262481689
38.0287170410156
26.4811515808105
38.3059978485107
29.0005207061768
29.8814773559570
28.7561416625977
30.6422710418701
40.8053398132324
28.4163951873779
47.0783710479736
36.9229316711426
38.4695529937744
46.8451976776123
39.3929481506348
44.7189807891846
43.0390834808350
36.3700389862061
50.5077838897705
35.4540348052979
44.7659492492676
40.1351451873779
49.8683452606201
50.4896640777588
42.8931713104248
54.0115833282471
68.8457489013672
54.6481609344482
45.5851554870606
49.8363971710205
36.9648933410645
52.4165630340576
43.7891483306885
50.2417087554932
52.8209209442139
51.2788295745850
50.5399703979492
32.2983264923096
45.3035831451416
37.4281406402588
33.9202880859375
51.0625839233398
46.2222099304199
59.5085620880127
57.8038692474365
45.9101200103760
46.7395782470703
44.5384979248047
42.7637100219727
42.6466464996338
38.7587547302246
35.3620052337647
40.8618450164795
38.3989810943604
40.3654575347900
41.9843196868897
45.6173419952393
37.5115871429443
37.0950698852539
30.1947593688965
26.6842842102051
22.0243930816650
30.3304195404053
17.0242786407471
24.4255065917969
17.2488689422607
25.2766609191895
25.1698493957520
26.8628597259522
12.2337341308594
26.8266201019287
25.5703926086426
17.0719623565674
15.5909061431885
17.6877975463867
27.7185440063477
13.2842063903809
13.5452747344971
16.0827636718750
15.1495933532715
15.5825614929199
18.4347629547119
31.3642024993897
13.7016773223877
24.9404907226563
18.1903839111328
15.4259204864502
15.3236389160156
24.0247249603272
25.3891944885254
11.8706226348877
13.0524635314941
23.4155654907227
11.8985176086426
12.3424530029297
14.7356986999512
13.6725902557373
26.6366004943848
23.9739418029785
24.1887569427490
15.4488086700439
27.2045135498047
16.2832736968994
13.2377147674561
25.8738994598389
14.8293972015381
14.0132904052734
16.8743133544922
25.4752635955811
12.4559402465820
14.3008232116699
19.0334320068359
14.5893096923828
26.0958671569824
14.5165920257568
12.7110481262207
25.2752304077148
13.4263038635254
27.4283885955811
15.0525569915771
14.7092342376709
13.7593746185303
23.4293937683105
15.5553817749023
25.8502960205078
24.5082378387451
20.4849243164063
13.5111808776855
24.4641304016113
33.3924293518066
16.7052745819092
23.3993530273438
22.0668315887451
11.3008022308350
13.5476589202881
15.0117874145508
14.7271156311035
12.6142501831055
15.0463581085205
11.3368034362793
14.8818492889404
14.6665573120117
14.9624347686768
12.1400356292725
15.4445171356201
11.2798213958740
10.9174251556396
13.5455131530762
13.1893157958984
19.3405151367188
17.0595645904541
11.7473602294922
11.3644599914551
13.7283802032471
14.7945880889893
25.8412361145020
24.1453647613525
25.3629684448242
14.1239166259766
24.5361328125000
14.6672725677490
14.5285129547119
17.0094966888428
17.6274776458740
14.5146846771240
24.3554115295410
16.2444114685059
17.2176361083984
19.2487239837647
27.1079540252686
17.7416801452637
26.0074138641357
32.4220657348633
19.4063186645508
17.5588130950928
13.9846801757813
17.0080661773682
18.4233188629150
17.2457695007324
23.1108665466309
20.3428268432617
28.7816524505615
26.4947414398193
20.8292007446289
19.4199085235596
25.5668163299561
28.1753540039063
18.3115005493164
28.9251804351807
18.3086395263672
21.7258930206299
19.5088386535645
20.3778743743897
18.2192325592041
24.9164104461670
16.6187286376953
17.5929069519043
18.8441276550293
16.3183212280273
26.1704921722412
18.1434154510498
21.1608409881592
14.6615505218506
30.4880142211914
15.8724784851074
13.9670372009277
14.1813755035400
26.1726379394531
17.8680419921875
27.9731750488281
19.3500518798828
15.2287483215332
17.1346664428711
24.3115425109863
15.7277584075928
16.6215896606445
17.8279876708984
16.8809890747070
16.4334774017334
21.0061073303223
20.8251476287842
15.9802436828613
23.7929821014404
23.2872962951660
24.4014263153076
27.2986888885498
15.2523517608643
27.0738601684570
26.8712043762207
17.1937942504883
25.1133441925049
14.3911838531494
14.9118900299072
28.9311408996582
15.0127410888672
26.1867046356201
18.0168151855469
16.5903568267822
16.8449878692627
14.9941444396973
21.3282108306885
21.6321945190430
13.0608081817627
22.3386287689209
18.7017917633057
26.9007682800293
28.5422801971436
24.3430137634277
16.7596340179443
11.3022327423096
10.4861259460449
11.0747814178467
10.8880996704102
14.8532390594482
12.9108428955078
15.1607990264893
15.2096748352051
23.9217281341553
24.8949527740479
29.1540622711182
14.2168998718262
14.4937038421631
14.9385929107666
17.3311233520508
23.6434936523438
22.8450298309326
16.1483287811279
15.1803493499756
28.3417701721191
14.4114494323730
14.4398212432861
23.9641666412354
15.7876014709473
12.8760337829590
21.7933654785156
12.7341747283936
22.8612422943115
12.0589733123779
22.8760242462158
23.2839584350586
17.8256034851074
23.9076614379883
17.2836780548096
15.9499645233154
19.8318958282471
17.3575878143311
17.2231197357178
17.2927379608154
15.1722431182861
17.8227424621582
26.5116691589355
26.6435146331787
13.5772228240967
11.9004249572754
27.7121067047119
25.5348682403564
26.9763469696045
14.1663551330566
26.2670516967773
18.6221599578857
27.4477005004883
21.3365554809570
29.1182994842529
19.3619728088379
28.0809402465820
19.0804004669189
21.0783481597900
18.6977386474609
19.9806690216064
20.3988552093506
19.4611549377441
19.0174579620361
26.8285274505615
29.1507244110107
33.6704254150391
22.4647521972656
16.2930488586426
23.9558219909668
28.2828807830811
26.2250900268555
26.4859199523926
31.4006805419922
35.7811450958252
36.1940860748291
17.8205966949463
20.6301212310791
20.6255912780762
17.7359580993652
16.2763595581055
24.6450901031494
32.0463180541992
23.3581066131592
23.5617160797119
30.5914878845215
19.9415683746338
36.1285209655762
36.3750457763672
34.7826480865479
33.9384078979492
32.9661369323731
43.6503887176514
30.4212570190430
30.4548740386963
27.9288291931152
39.4966602325439
31.7199230194092
23.5328674316406
39.1938686370850
38.2304191589356
34.2233180999756
37.0745658874512
35.1374149322510
23.0093002319336
42.3524379730225
34.8994731903076
22.4943161010742
45.3212261199951
25.3579616546631
36.8325710296631
26.8640518188477
43.1978702545166
28.6722183227539
27.8639793395996
27.8997421264648
23.6790180206299
25.6540775299072
25.6533622741699
48.0296611785889
48.0167865753174
56.9515228271484
54.2218685150147
43.9035892486572
52.3002147674561
34.0604782104492
55.4211139678955
47.8715896606445
44.4045066833496
49.5684146881104
48.3446121215820
43.8480377197266
36.8270874023438
41.3832664489746
46.1356639862061
43.0014133453369
54.4390678405762
43.4319972991943
40.4899120330811
39.0822887420654
50.6496429443359
50.9166717529297
45.0019836425781
54.0001392364502
53.0624389648438
48.8741397857666
41.6502952575684
42.9267883300781
30.6513309478760
38.7134552001953
36.3650321960449
39.1538143157959
36.1194610595703
48.7601757049561
30.8072566986084
36.6017818450928
22.7663516998291
26.0031223297119
37.3096466064453
21.4340686798096
26.9260406494141
23.5612392425537
13.3900642395020
16.8917179107666
16.7751312255859
23.8497257232666
27.7128219604492
25.9299278259277
14.8065090179443
17.1105861663818
16.3743495941162
15.0616168975830
22.7234363555908
13.4308338165283
23.6279964447022
25.5413055419922
17.4312591552734
27.6522636413574
23.1921672821045
11.5129947662354
17.2817707061768
17.3625946044922
24.1899490356445
23.4234333038330
25.2749919891357
16.6397094726563
16.7987346649170
14.1174793243408
12.6409530639648
23.6451625823975
22.6476192474365
24.2891311645508
23.3726501464844
14.5177841186523
26.3040065765381
17.0018672943115
23.9231586456299
24.9471664428711
25.6528854370117
24.2881774902344
14.3721103668213
27.4631977081299
25.9766578674316
17.4367427825928
23.4730243682861
12.5782489776611
16.4148807525635
15.2230262756348
17.8647041320801
17.6060199737549
13.8289928436279
15.9211158752441
15.6435966491699
16.3352489471436
27.5690555572510
16.1151885986328
17.4970626831055
14.0762329101563
13.9901638031006
17.4350738525391
18.7191963195801
26.6120433807373
14.9900913238525
24.7571468353272
12.9678249359131
16.5083408355713
21.7306613922119
11.5830898284912
24.9140262603760
17.1217918395996
15.3498649597168
16.0021781921387
14.7991180419922
22.2005844116211
22.0162868499756
9.26136970520020
14.4553184509277
13.1447315216064
16.8182849884033
23.1549739837647
21.1520195007324
14.5273208618164
15.0158405303955
12.8867626190186
25.7127285003662
27.4813175201416
18.9049243927002
17.2338485717773
18.0535316467285
15.5766010284424
14.2486095428467
13.8461589813232
16.5140628814697
16.2389278411865
24.5678424835205
24.3303775787354
17.1618461608887
24.1544246673584
17.7910327911377
27.3201465606689
15.6533718109131
25.0616073608398
13.5605335235596
28.5222530364990
25.9182453155518
18.7640190124512
17.8699493408203
28.8143157958984
19.2708969116211
19.1445350646973
15.8736705780029
17.1864032745361
12.8479003906250
18.2783603668213
31.2182903289795
16.1714553833008
16.1595344543457
26.9706249237061
28.8541316986084
25.1221656799316
18.2027816772461
16.4306163787842
15.3565406799316
25.3379344940186
25.5684852600098
28.5022258758545
20.1575756072998
25.7120132446289
17.1670913696289
27.3823738098145
11.7480754852295
29.6709537506104
19.6688175201416
29.4201374053955
16.1538124084473
12.9046440124512
19.2153453826904
14.2743587493896
13.1766796112061
23.9145755767822
19.6256637573242
20.0634002685547
24.7740745544434
23.9222049713135
27.8942584991455
26.7181396484375
24.0440368652344
12.6864910125732
27.2607803344727
20.9097862243652
17.5879001617432
19.9141502380371
31.3930511474609
20.3402042388916
17.9760456085205
30.0583839416504
17.1692371368408
19.1736221313477
29.3722152709961
29.9792289733887
20.5638408660889
17.7676677703857
26.2942314147949
28.6245346069336
26.4134407043457
25.3243446350098
17.2305107116699
18.2886123657227
16.6537761688232
14.3463611602783
24.9810218811035
24.0850448608398
14.9927139282227
28.1674861907959
18.1987285614014
29.1767120361328
24.4030952453613
23.2031345367432
21.5702056884766
22.1979618072510
14.3620967864990
13.9720439910889
15.5830383300781
16.7999267578125
15.3801441192627
27.0347595214844
31.1207771301270
15.4993534088135
19.6707248687744
14.3826007843018
16.8740749359131
29.0584564208984
29.9220085144043
20.7836627960205
12.4344825744629
13.3259296417236
16.2470340728760
28.4924507141113
16.6320800781250
16.5219306945801
26.9551277160645
20.2629566192627
14.0249729156494
17.5738334655762
18.5873508453369
17.5549983978272
28.7010669708252
24.2927074432373
15.3799057006836
25.8393287658691
9.93704795837402
22.9330062866211
12.9876136779785
17.7502632141113
14.2142772674561
14.7850513458252
27.8515815734863
11.6267204284668
26.7200469970703
26.9560813903809
29.4659137725830
27.5740623474121
12.5241279602051
18.6104774475098
17.2476768493652
14.6532058715820
17.4114704132080
10.8118057250977
24.9848365783691
17.2591209411621
27.7390480041504
16.9084072113037
26.5877246856689
13.7743949890137
26.6444683074951
12.6183032989502
27.4527072906494
25.8591175079346
29.0198326110840
23.3538150787354
11.9822025299072
14.6296024322510
24.6467590332031
14.8842334747314
29.1111469268799
13.5738849639893
25.4590511322022
17.5335407257080
27.1496772766113
30.8470726013184
14.1911506652832
24.2168903350830
15.1262283325195
15.9211158752441
20.4937458038330
14.8980617523193
15.9814357757568
13.1576061248779
22.7794647216797
17.5242424011230
15.2962207794189
31.9693088531494
26.2112617492676
20.7195281982422
15.9714221954346
19.3932056427002
13.1039619445801
17.1484947204590
15.4228210449219
16.6237354278564
17.0574188232422
16.2329673767090
24.1103172302246
17.6584720611572
19.3588733673096
24.7454643249512
17.7285671234131
21.0411548614502
28.6710262298584
24.8672962188721
15.1038169860840
26.7713069915772
29.6947956085205
21.2171077728272
29.9344062805176
21.3944911956787
21.9793319702148
23.2071876525879
22.2542285919189
28.8980007171631
30.9433937072754
29.8106670379639
20.7180976867676
21.1429595947266
33.2696437835693
19.5901393890381
26.1740684509277
21.7459201812744
28.2127857208252
31.7962169647217
32.3257446289063
35.2056026458740
25.5711078643799
21.5096473693848
23.5974788665772
21.7511653900147
34.7089767456055
31.4519405364990
42.9067611694336
40.4617786407471
34.4040393829346
37.1248722076416
26.2897014617920
28.3215045928955
25.0048637390137
36.7653369903564
28.4111499786377
37.6448631286621
37.3237133026123
36.9815826416016
35.4628562927246
36.4115238189697
30.3313732147217
36.4015102386475
23.7984657287598
22.8028297424316
26.1197090148926
25.8450508117676
26.9947052001953
30.3349494934082
41.5370464324951
39.0496253967285
38.4163856506348
28.2735824584961
38.4340286254883
39.9541854858398
22.7341651916504
27.7981758117676
25.5742073059082
35.8810424804688
27.2879600524902
38.2316112518311
29.6404361724854
23.9884853363037
26.6649723052979
29.2108058929443
33.5960388183594
37.6265048980713
49.6540069580078
34.1558456420898
35.6478691101074
40.3761863708496
37.1360778808594
45.9392070770264
37.8587245941162
55.8803081512451
45.7818508148193
37.8694534301758
41.8138504028320
49.0088462829590
48.0370521545410
54.6436309814453
62.9057884216309
41.6126251220703
45.1531410217285
56.8957328796387
45.3784465789795
44.6662902832031
43.6487197875977
37.8608703613281
37.0569229125977
55.2175045013428
46.7178821563721
52.4423122406006
57.8832626342773
50.6622791290283
41.8329238891602
43.1458950042725
55.7155609130859
44.0509319305420
39.3047332763672
39.5030975341797
40.8298969268799
45.0220108032227
50.0812530517578
44.1145896911621
28.6138057708740
23.3066082000732
35.5813503265381
39.7186279296875
20.9920406341553
31.2280654907227
21.4362144470215
20.6379890441895
27.4388790130615
19.6585655212402
15.4573917388916
19.2518234252930
17.9507732391357
30.8563709259033
27.7462005615234
17.4601078033447
18.1212425231934
14.7404670715332
18.9459323883057
16.6513919830322
15.1143074035645
28.1734466552734
17.3532962799072
14.5108699798584
13.1399631500244
17.3037052154541
15.5591964721680
14.8372650146484
15.2645111083984
15.6230926513672
26.9491672515869
15.5355930328369
14.7657394409180
31.1317443847656
16.9692039489746
13.2846832275391
18.0964469909668
25.2575874328613
22.7758884429932
27.0862579345703
15.9006118774414
14.9500370025635
16.6492462158203
15.8467292785645
18.8856124877930
13.0119323730469
24.8036384582520
26.1609554290772
15.7644748687744
14.4865512847900
12.4249458312988
19.9639797210693
16.7708396911621
25.9113311767578
14.4546031951904
24.0609645843506
15.3241157531738
15.3422355651855
15.0287151336670
28.3942222595215
15.5251026153564
16.7119503021240
16.9584751129150
14.1851902008057
13.4317874908447
27.7175903320313
18.1667804718018
42.5746440887451
46.4019775390625
46.2803840637207
44.2926883697510
45.0785160064697
33.2789421081543
35.8235836029053
21.4548110961914
23.6616134643555
25.0909328460693
16.3152217864990
28.8341045379639
19.6216106414795
28.9785861968994
25.1371860504150
28.3038616180420
19.8397636413574
16.1213874816895
18.6328887939453
32.8555107116699
31.1281681060791
32.0117473602295
17.4810886383057
20.0662612915039
30.6334495544434
30.0333499908447
21.2509632110596
24.5676040649414
30.3039550781250
28.7833213806152
28.6927223205566
25.8338451385498
33.4367752075195
18.6254978179932
24.9123573303223
18.2709693908691
17.3702239990234
17.3966884613037
15.0344371795654
21.1956501007080
15.9287452697754
16.6726112365723
16.4680480957031
16.6037082672119
21.1453437805176
21.5032100677490
23.7996578216553
27.7366638183594
21.5425491333008
28.9168357849121
18.7387466430664
22.7901935577393
23.5595703125000
22.3476886749268
27.5642871856689
17.3568725585938
26.1349678039551
15.9540176391602
24.9178409576416
19.9553966522217
17.4169540405273
15.9792900085449
16.6430473327637
13.8669013977051
15.4886245727539
24.2028236389160
24.3182182312012
20.7731723785400
24.9843597412109
14.2545700073242
27.9610157012939
13.4789943695068
14.5723819732666
16.7279243469238
15.2478218078613
16.1106586456299
25.9325504302979
25.6257057189941
13.3075714111328
14.8627758026123
13.1888389587402
16.7508125305176
24.0726470947266
16.2322521209717
27.6019573211670
26.4716148376465
26.0152816772461
28.2182693481445
17.2703266143799
26.9272327423096
12.2191905975342
25.4929065704346
15.2950286865234
17.6789760589600
13.1568908691406
15.9807205200195
11.7807388305664
11.9633674621582
12.6385688781738
25.2075195312500
23.4117507934570
28.7387371063232
23.6964225769043
15.9540176391602
14.1565799713135
12.2554302215576
14.9171352386475
13.1926536560059
25.5157947540283
12.9959583282471
16.7326927185059
14.9064064025879
19.6130275726318
16.6993141174316
15.1414871215820
16.7024135589600
26.8361568450928
16.4737701416016
15.4063701629639
13.1118297576904
15.7666206359863
17.0743465423584
17.4767971038818
17.4777507781982
15.6929492950439
15.0141716003418
26.0190963745117
26.3388156890869
16.9765949249268
25.1441001892090
26.1964797973633
24.1906642913818
13.9625072479248
14.9347782135010
13.6408805847168
24.5616436004639
13.9157772064209
18.9571380615234
13.9329433441162
15.8624649047852
14.9693489074707
12.5813484191895
14.8155689239502
16.4055824279785
26.4825820922852
15.0520801544189
16.6425704956055
23.3211517333984
21.3973522186279
23.7443447113037
22.8579044342041
16.9596672058105
15.0899887084961
16.9820785522461
26.7014503479004
15.1345729827881
15.0082111358643
26.5171527862549
23.9129066467285
14.7664546966553
18.5697078704834
15.7778263092041
18.5503959655762
27.2173881530762
20.9133625030518
18.1546211242676
16.2179470062256
15.6524181365967
18.5883045196533
21.0194587707520
18.0726051330566
23.5600471496582
29.3142795562744
18.9340114593506
16.4515972137451
17.1051025390625
16.2496566772461
16.3872241973877
25.7761478424072
18.6419486999512
18.2983875274658
21.0783481597900
25.6404876708984
19.7482109069824
18.2960033416748
20.1487541198730
18.6164379119873
25.1300334930420
19.0107822418213
30.3289890289307
36.9849205017090
32.7341556549072
29.9413204193115
26.8750190734863
34.1720581054688
23.4594345092773
35.7520580291748
24.4398117065430
26.8082618713379
26.9606113433838
31.0132503509522
26.2246131896973
22.0615863800049
27.6536941528320
21.2385654449463
35.2499485015869
23.3342647552490
32.7918529510498
32.5105190277100
28.5313129425049
29.0937423706055
42.4113273620606
38.8913154602051
29.4005870819092
31.3441753387451
31.3470363616943
26.9834995269775
28.3811092376709
27.9672145843506
27.6272296905518
31.6264629364014
26.9932746887207
21.4502811431885
22.9854583740234
33.1060886383057
36.7081165313721
28.8236141204834
39.3698215484619
42.2811508178711
34.3458652496338
41.2976741790772
42.3641204833984
41.2065982818604
37.5566482543945
37.2874736785889
29.3674468994141
36.7209911346436
37.7538204193115
23.4975814819336
35.3300571441650
31.1846733093262
41.0499572753906
49.1726398468018
39.2208099365234
46.6437339782715
44.0778732299805
43.7293052673340
58.8705539703369
58.3343505859375
57.7123165130615
51.5713691711426
49.8383045196533
60.5354309082031
61.6555213928223
60.3663921356201
38.9313697814941
37.7442836761475
33.4150791168213
42.3953533172607
56.2758445739746
40.8875942230225
53.1902313232422
37.3964309692383
42.8740978240967
43.5845851898193
36.3724231719971
39.7107601165772
36.9124412536621
42.5055027008057
42.0596599578857
34.8002910614014
39.3404960632324
39.8454666137695
24.3265628814697
39.5524501800537
15.5470371246338
16.0529613494873
27.7729034423828
19.1562175750732
25.9850025177002
18.6040401458740
22.1557617187500
13.7610435485840
27.1277427673340
27.8143882751465
26.5588760375977
18.0006027221680
16.5779590606689
18.8095569610596
24.5368480682373
26.7288684844971
23.7243175506592
15.0675773620605
13.3073329925537
24.3563652038574
14.0247344970703
13.7865543365479
26.0868072509766
25.7220268249512
27.6515483856201
15.3396129608154
30.5647850036621
23.0627059936523
19.0234184265137
27.5816917419434
33.3533287048340
46.1132526397705
47.4092960357666
46.9417572021484
48.1975078582764
46.2861061096191
42.4256324768066
25.7501602172852
21.3737487792969
16.1199569702148
27.6958942413330
13.6525630950928
13.9889717102051
12.8085613250732
20.9369659423828
16.0317420959473
16.6468620300293
26.7610549926758
16.3688659667969
26.9908905029297
26.0992050170898
14.2226219177246
23.1401920318604
23.1029987335205
14.1172409057617
21.0266113281250
21.7921733856201
16.1201953887939
24.9857902526855
15.7437324523926
29.7076702117920
13.8874053955078
23.1420993804932
23.5977172851563
14.1091346740723
15.6819820404053
25.6454944610596
22.9957103729248
24.1570472717285
24.1835117340088
27.3141860961914
21.9242572784424
20.6649303436279
19.3388462066650
20.8351612091064
26.4575481414795
21.0998058319092
30.6196212768555
20.5998420715332
31.3658714294434
22.5772857666016
22.3095417022705
31.7647457122803
19.6523666381836
24.7411727905273
30.5440425872803
22.8219032287598
15.1636600494385
15.9435272216797
23.0576992034912
16.1168575286865
31.9690704345703
19.5481777191162
17.4036026000977
19.9320316314697
20.1320648193359
19.4439888000488
17.4911022186279
17.9114341735840
29.1528701782227
15.9883499145508
24.9912738800049
33.5803031921387
29.7446250915527
20.9457874298096
24.1103172302246
34.8892211914063
18.5487270355225
33.9095592498779
20.1549530029297
32.8574180603027
19.0801620483398
21.2218761444092
19.3612575531006
26.7066955566406
30.2686691284180
30.3201675415039
30.4052829742432
20.9987163543701
21.5206146240234
18.8286304473877
20.5264091491699
19.2773342132568
15.6335830688477
23.0765342712402
22.7725505828857
21.8703746795654
21.3017463684082
19.3564891815186
27.2305011749268
20.1954841613770
23.3130455017090
17.5809860229492
18.2533264160156
26.9839763641357
19.5763111114502
19.5815563201904
17.8923606872559
23.7839221954346
21.9175815582275
20.3895568847656
19.4971561431885
23.6160755157471
15.6075954437256
16.9091224670410
17.0969963073730
16.7257785797119
16.2229537963867
27.1024703979492
16.0689353942871
20.7769870758057
19.5205211639404
17.4925327301025
15.8452987670898
17.9409980773926
28.1713008880615
16.0272121429443
21.2666988372803
31.4435958862305
29.8960208892822
26.1900424957275
29.4227600097656
24.5988368988037
13.9081478118896
29.0327072143555
27.6017189025879
19.7293758392334
18.2135105133057
31.1896800994873
21.2953090667725
23.3111381530762
21.1973190307617
24.0633487701416
35.4518890380859
20.5214023590088
23.5841274261475
18.6471939086914
18.7704563140869
24.2400169372559
36.8959903717041
32.1042537689209
25.7229804992676
25.9165763854980
31.8319797515869
31.6338539123535
30.7004451751709
39.2043590545654
51.8999099731445
46.8800067901611
41.8436527252197
43.1985855102539
51.3236522674561
40.7149791717529
38.4817123413086
35.3355407714844
37.7881526947022
36.2439155578613
46.9305515289307
51.3443946838379
39.8576259613037
32.5391292572022
33.4179401397705
43.7932014465332
54.5103549957275
47.7175712585449
58.0737590789795
47.8191375732422
40.4915809631348
41.5058135986328
41.4364337921143
44.4107055664063
53.9102554321289
40.5411720275879
52.5228977203369
42.8788661956787
47.0461845397949
54.0466308593750
38.7721061706543
55.4792881011963
56.2672615051270
43.6820983886719
54.2449951171875
57.2717189788818
51.3412952423096
44.9066162109375
38.7730598449707
40.3614044189453
52.2313117980957
50.6660938262939
38.4252071380615
30.9212207794189
35.9451770782471
33.9677333831787
45.5207824707031
42.3455238342285
31.2077999114990
42.1395301818848
33.4420204162598
33.4708690643311
33.2121849060059
31.2933921813965
27.8532505035400
26.1526107788086
35.0406169891357
33.1783294677734
22.9470729827881
29.5591354370117
20.4131603240967
27.2843837738037
20.9319591522217
23.4746932983398
23.9419937133789
24.4603157043457
33.9164733886719
30.4737091064453
31.5384864807129
24.8618125915527
40.4589176177979
37.5223159790039
25.5517959594727
27.8329849243164
24.4641304016113
37.2076034545898
43.1971549987793
42.6476001739502
30.5700302124023
22.1567153930664
20.9555625915527
24.8339176177979
22.1068859100342
30.1768779754639
25.3717899322510
25.6543159484863
30.5242538452148
29.2818546295166
27.9777050018311
29.4749736785889
40.7869815826416
31.1584472656250
43.9424514770508
39.9427413940430
39.2935276031494
35.7613563537598
37.6999378204346
44.8856353759766
50.5061149597168
37.1811389923096
42.9787635803223
57.1508407592773
45.4266071319580
36.5610122680664
31.9113731384277
45.7696914672852
32.5353145599365
39.4582748413086
50.7514476776123
50.9407520294189
45.1133251190186
48.1326580047607
44.7745323181152
54.6524524688721
43.4141159057617
50.9474277496338
45.5865859985352
45.2802181243897
44.3780422210693
54.3789863586426
50.3120422363281
47.8711128234863
42.1688556671143
53.6036491394043
53.9724826812744
46.8811988830566
37.9593372344971
31.6112041473389
36.5633964538574
44.0497398376465
39.0586853027344
41.0463809967041
34.4536304473877
27.9686450958252
30.0953388214111
22.8712558746338
21.3515758514404
22.1261978149414
16.7286396026611
15.6025886535645
15.2385234832764
27.5511741638184
21.8551158905029
18.6715126037598
16.6585445404053
29.1461944580078
15.0439739227295
18.9087390899658
16.0365104675293
28.8836956024170
19.1690921783447
18.5203552246094
16.8662071228027
15.9969329833984
25.3725051879883
27.7042388916016
15.8364772796631
20.5733776092529
25.7692337036133
15.8877372741699
17.1489715576172
24.3277549743652
26.8115997314453
28.0122756958008
18.0139541625977
17.7154541015625
17.9994106292725
28.8670063018799
27.4097919464111
11.6701126098633
25.8202552795410
23.7960815429688
15.4082775115967
15.4883861541748
16.2818431854248
13.9412879943848
18.1453227996826
15.3396129608154
15.1746273040771
17.9407596588135
25.6495475769043
13.6313438415527
25.3663063049316
24.5635509490967
23.1230258941650
27.1310806274414
14.7213935852051
17.7638530731201
19.2775726318359
18.5530185699463
30.4358005523682
18.4528827667236
25.6593227386475
18.8822746276855
29.4907093048096
25.8705615997314
17.0109272003174
13.4992599487305
18.3849334716797
16.8113708496094
15.8379077911377
28.0880928039551
25.2399444580078
16.1013603210449
30.4238796234131
29.8197269439697
14.5437717437744
14.0426158905029
16.4980888366699
29.6421051025391
28.6221504211426
19.9155807495117
25.2070426940918
16.2837505340576
18.4128284454346
26.4277458190918
14.7547721862793
28.6095142364502
17.1368122100830
18.4512138366699
20.8144187927246
20.1644897460938
20.7092761993408
19.4098949432373
16.9906616210938
28.9540290832520
33.2882404327393
40.2750968933106
40.8396720886231
32.4170589447022
42.7675247192383
14.3096446990967
21.2426185607910
16.4277553558350
15.7747268676758
25.6371498107910
17.7693367004395
18.8946723937988
18.8558101654053
16.3621902465820
30.2488803863525
14.1718387603760
19.6616649627686
17.5566673278809
29.6680927276611
25.4547595977783
15.6579017639160
16.2494182586670
19.4795131683350
27.3077487945557
30.7135581970215
30.2515029907227
20.7951068878174
20.1694965362549
19.5770263671875
16.8011188507080
27.9176235198975
15.1433944702148
26.9210338592529
26.0915756225586
28.6278724670410
15.7928466796875
18.7878608703613
19.6797847747803
16.3326263427734
15.7742500305176
29.0594100952148
19.5813179016113
29.1361808776855
27.7159214019775
20.9541320800781
21.3305950164795
17.7147388458252
18.3827877044678
26.1771678924561
16.0934925079346
31.0730934143066
30.6863784790039
17.8337097167969
19.4361209869385
28.7759304046631
18.6855792999268
30.7154655456543
26.5042781829834
27.4202823638916
16.9682502746582
25.1133441925049
21.1675167083740
31.5248966217041
15.5665874481201
30.0197601318359
28.4523963928223
33.1172943115234
30.3924083709717
27.9448032379150
29.2677879333496
21.3725566864014
28.7296772003174
22.3896503448486
32.4718952178955
21.7466354370117
29.0205478668213
21.5935707092285
18.5625553131104
20.3306674957275
21.0921764373779
34.6641540527344
22.9768753051758
27.2567272186279
21.3952064514160
28.3920764923096
26.4458656311035
25.7279872894287
21.9316482543945
34.7008705139160
29.8531055450439
28.1574726104736
27.3649692535400
26.2575149536133
19.8874473571777
20.4122066497803
33.1404209136963
31.1856269836426
34.0235233306885
16.3695812225342
33.6940288543701
21.8827724456787
22.7055549621582
23.2422351837158
28.2363891601563
24.6222019195557
32.9949855804443
22.3839282989502
20.7970142364502
16.8879032135010
18.3010101318359
20.2102661132813
16.5340900421143
17.1947479248047
29.8340320587158
23.5104560852051
24.2817401885986
14.0502452850342
19.9394226074219
19.0727710723877
28.9585590362549
25.1190662384033
17.6274776458740
16.0322189331055
30.8768749237061
20.9171772003174
18.1088447570801
15.5575275421143
27.3365974426270
18.0580615997314
30.4062366485596
20.6696987152100
18.6772346496582
29.2274951934814
28.7518501281738
20.2569961547852
24.4512557983398
28.0563831329346
16.4718627929688
20.0252532958984
19.0749168395996
29.0625095367432
19.3803310394287
15.4137611389160
20.8408832550049
16.5717601776123
28.6967754364014
30.7626724243164
21.6677188873291
27.7051925659180
22.5162506103516
30.8444499969482
21.5969085693359
31.3925743103027
21.7483043670654
22.0167636871338
22.8676795959473
16.9892311096191
16.7670249938965
32.1965217590332
29.6523571014404
31.5732955932617
19.4988250732422
32.3991775512695
21.0225582122803
24.2085456848145
25.7549285888672
22.2358703613281
24.6558189392090
26.0853767395020
25.6884098052979
21.1668014526367
34.1076850891113
35.5668067932129
34.5418453216553
37.0492935180664
28.9697647094727
33.8425636291504
21.1398601531982
23.6496925354004
42.9294109344482
37.4915599822998
44.3596839904785
42.4227714538574
42.5345897674561
34.5013141632080
32.5157642364502
45.6566810607910
42.9847240447998
30.3666591644287
30.2228927612305
32.5269699096680
30.9298038482666
25.8259773254395
25.5270004272461
24.7573852539063
20.2507972717285
32.8385829925537
33.0307483673096
34.7034931182861
38.8042926788330
36.2751483917236
44.5871353149414
45.6476211547852
41.3563251495361
42.0818328857422
41.8016910552979
41.3410663604736
41.6820049285889
43.1957244873047
42.0753955841064
35.9425544738770
42.8590774536133
25.5897045135498
34.0421199798584
43.3368682861328
46.9138622283936
47.3968982696533
35.0081920623779
45.8703041076660
42.0756340026856
44.4269180297852
46.0364818572998
40.8725738525391
57.4033260345459
51.7001152038574
50.6145954132080
45.7291603088379
46.8480587005615
57.7564239501953
55.6197166442871
51.6884326934814
52.0405769348145
56.5216541290283
51.1386394500732
53.3406734466553
57.1157932281494
52.9477596282959
54.8439025878906
59.9677562713623
50.1255989074707
49.7066974639893
45.4995632171631
45.2382564544678
40.4777526855469
47.7197170257568
41.9063568115234
53.7171363830566
40.3609275817871
48.9456653594971
45.6423759460449
33.1683158874512
30.7180881500244
28.6343097686768
35.3767871856689
20.2882289886475
20.8232402801514
23.3266353607178
20.8997726440430
18.0280208587647
21.7604637145996
20.9074020385742
32.5329303741455
15.2895450592041
15.6929492950439
20.7896232604980
30.6448936462402
28.1455516815186
23.0727195739746
16.5371894836426
15.8026218414307
24.0786075592041
27.3580551147461
24.9371528625488
10.7829570770264
11.1320018768311
23.9157676696777
21.4521884918213
17.5247192382813
24.1575241088867
16.6232585906982
17.9002285003662
12.5660896301270
11.0876560211182
14.9927139282227
12.8612518310547
25.0604152679443
24.9388217926025
12.2399330139160
18.1667804718018
15.4922008514404
13.8049125671387
14.5678520202637
18.2120800018311
24.9197483062744
17.2326564788818
22.8888988494873
14.4901275634766
16.8671607971191
25.0124931335449
27.9314517974854
16.2620544433594
13.7259960174561
14.8890018463135
13.4325027465820
17.8136825561523
23.8068103790283
16.1314010620117
25.2652168273926
18.8369750976563
22.3543643951416
26.4897346496582
39.3304824829102
46.1080074310303
50.9340763092041
53.6663532257080
19.0668106079102
12.9127502441406
18.0597305297852
19.4382667541504
14.6236419677734
13.5200023651123
28.0060768127441
14.4617557525635
25.5396366119385
22.0141410827637
13.5245323181152
13.9114856719971
23.0746269226074
14.9009227752686
14.0261650085449
17.8194046020508
28.3005237579346
19.1638469696045
16.8085098266602
14.5738124847412
28.3699035644531
17.1284675598145
18.1701183319092
14.4884586334229
16.1890983581543
21.6677188873291
16.8759822845459
24.1312980651855
25.9318351745605
24.8167514801025
17.2576904296875
28.4464359283447
18.0449485778809
16.3328647613525
16.8137550354004
24.2669582366943
15.8581733703613
28.6629199981689
19.1481113433838
18.2831287384033
34.3840122222900
21.3856697082520
19.1197395324707
18.5065269470215
20.2991962432861
19.3433761596680
27.5135040283203
20.9653377532959
17.6396369934082
13.7233734130859
26.8247127532959
25.3822803497314
29.2048454284668
26.1077880859375
17.7934169769287
24.0035057067871
16.9923305511475
25.2637863159180
13.1535530090332
31.8679809570313
24.0182876586914
21.7361450195313
22.7591991424561
11.7073059082031
16.8681144714355
16.8075561523438
28.8045406341553
16.0639286041260
14.4376754760742
15.3925418853760
24.4648456573486
15.1948928833008
12.6273632049561
15.9459114074707
24.9693393707275
26.9002914428711
13.3891105651855
14.9631500244141
14.3661499023438
25.8440971374512
19.2434787750244
16.8693065643311
25.6178379058838
18.3873176574707
19.1006660461426
19.2024707794189
19.9112892150879
28.8474559783936
15.8336162567139
29.7679901123047
17.0888900756836
19.0966129302979
17.9183483123779
24.4247913360596
17.2338485717773
18.6252593994141
28.6774635314941
29.0713310241699
30.7824611663818
20.8032131195068
18.4602737426758
18.3546543121338
21.6779708862305
28.6381244659424
15.3570175170898
27.1365642547607
19.3901062011719
16.7136192321777
17.7030563354492
15.5892372131348
16.4003372192383
18.1283950805664
15.2132511138916
15.3522491455078
28.4669399261475
21.0757255554199
21.1138725280762
15.5920982360840
15.3017044067383
17.9634094238281
16.8340206146240
29.4265747070313
30.2813053131104
20.2918052673340
19.6292400360107
21.1732387542725
29.6087265014648
19.6228027343750
29.9811363220215
17.0710086822510
31.1031341552734
22.4628448486328
21.7061042785645
18.2263851165772
29.6051502227783
19.0689563751221
15.6822204589844
30.0815105438232
18.9058780670166
17.4896717071533
17.2109603881836
29.1182994842529
29.5331478118897
16.5805816650391
19.0289020538330
25.7949829101563
17.3006057739258
17.6136493682861
19.8776721954346
17.1296596527100
25.2006053924561
27.2173881530762
24.2807865142822
16.5832042694092
18.9716815948486
27.3704528808594
20.7581520080566
31.5752029418945
28.9335250854492
16.3426399230957
14.8999691009521
20.5454826354980
26.9923210144043
17.9126262664795
19.9830532073975
19.1531181335449
17.2548294067383
26.4382362365723
34.1134071350098
20.2312469482422
29.4694900512695
18.9940929412842
20.9717750549316
21.6236114501953
33.0946445465088
25.4099369049072
24.6684551239014
28.3865928649902
37.5123023986816
42.8357124328613
30.6799411773682
30.6189060211182
29.2727947235107
37.6114845275879
33.9236259460449
33.6689949035645
34.3024730682373
39.2210483551025
29.9842357635498
31.3065052032471
32.0839881896973
24.5816707611084
29.5901298522949
31.3129425048828
29.4470787048340
27.7850627899170
28.6459922790527
23.2045650482178
23.1986045837402
31.2523841857910
28.7618637084961
29.6075344085693
31.3794612884522
32.3402881622314
40.2963161468506
34.1041088104248
42.9375171661377
36.4282131195068
36.6458892822266
35.6552600860596
34.3401432037354
38.5863780975342
45.0308322906494
55.6967258453369
47.1048355102539
56.1144351959229
49.0546226501465
48.5234260559082
58.9091777801514
62.0329380035400
50.2197742462158
45.9873676300049
47.1704006195068
47.0979213714600
52.7656078338623
50.1880645751953
49.5629310607910
31.1987400054932
41.4705276489258
48.4967231750488
44.9295043945313
39.2003059387207
44.3885326385498
54.5072555541992
46.4224815368652
40.9269332885742
51.5339374542236
46.5817451477051
46.7700958251953
42.6499843597412
42.4907207489014
43.3766841888428
27.2574424743652
26.5684127807617
22.6392745971680
26.2198448181152
23.2465267181397
24.5947837829590
21.5768814086914
21.2643146514893
31.5265655517578
17.8422927856445
20.0924873352051
19.2308425903320
30.1864147186279
27.3392200469971
18.3041095733643
22.2065448760986
17.1649456024170
28.5284519195557
18.5043811798096
26.4563560485840
21.2371349334717
15.3815746307373
17.6720619201660
21.1513042449951
20.6565856933594
20.5361843109131
20.1280117034912
28.1453132629395
19.0653800964355
29.7882556915283
19.7794437408447
28.0253887176514
14.9273872375488
17.6968574523926
15.6297683715820
23.5257148742676
25.3052711486816
14.6462917327881
24.5935916900635
27.6017189025879
29.3052196502686
24.8780250549316
15.1777267456055
14.0492916107178
24.2486000061035
24.9547958374023
15.5191421508789
20.7693576812744
19.1249847412109
13.5619640350342
23.8757133483887
27.6162624359131
26.3891220092773
23.5579013824463
16.3068771362305
13.7434005737305
11.8045806884766
19.3836688995361
14.8446559906006
14.5936012268066
14.5852565765381
13.6954784393311
18.7127590179443
30.5905342102051
17.5206661224365
20.7345485687256
28.1085968017578
13.4723186492920
15.3603553771973
18.7666416168213
18.6738967895508
13.1344795227051
15.1681900024414
12.9034519195557
13.4069919586182
15.8812999725342
19.3276405334473
26.7314910888672
19.1409587860107
16.0984992980957
29.0870666503906
18.9652442932129
18.2158946990967
30.4567813873291
32.6454639434814
18.3711051940918
29.3834209442139
19.6416378021240
18.5875892639160
16.3366794586182
29.0806293487549
28.4099578857422
16.9212818145752
17.3287391662598
16.3938999176025
19.9067592620850
18.2700157165527
29.5574665069580
18.3429718017578
16.3967609405518
18.4528827667236
15.6824588775635
28.7992954254150
27.1620750427246
18.0439949035645
19.7718143463135
19.8593139648438
26.1123180389404
20.1644897460938
23.0734348297119
17.0664787292480
30.5159091949463
30.7250022888184
17.1432495117188
31.7413806915283
20.2250480651855
18.8367366790772
16.9770717620850
17.5826549530029
29.4573307037354
25.2332687377930
23.5049724578857
16.4802074432373
21.4509963989258
30.2493572235107
15.2232646942139
21.8181610107422
19.0851688385010
29.9773216247559
16.6456699371338
26.3268947601318
17.7142620086670
27.2698402404785
17.1806812286377
27.7812480926514
26.3485908508301
20.8566188812256
17.7786350250244
26.7868041992188
15.6662464141846
26.3400077819824
26.7543792724609
16.8066024780273
15.5186653137207
17.8370475769043
22.3774909973145
18.1088447570801
18.6281204223633
13.3447647094727
24.8806476593018
17.6181793212891
26.7710685729980
19.9675559997559
24.0647792816162
16.1085128784180
13.2768154144287
19.0677642822266
28.4180641174316
27.4951457977295
17.1127319335938
16.1724090576172
20.4167366027832
17.3449516296387
19.8643207550049
29.4990539550781
15.4221057891846
13.7128829956055
14.3125057220459
14.3270492553711
17.7166461944580
25.2709388732910
13.8750076293945
19.2892551422119
24.9586105346680
14.8117542266846
16.8080329895020
19.1664695739746
28.2397270202637
25.1538753509522
28.6026000976563
18.2697772979736
17.5189971923828
27.2641181945801
26.0789394378662
15.3543949127197
21.9607353210449
18.8610553741455
15.9876346588135
18.2011127471924
16.6294574737549
27.7762413024902
15.2361392974854
19.3114280700684
28.2878875732422
30.1041603088379
20.7617282867432
29.2534828186035
17.3966884613037
20.7333564758301
16.0131454467773
22.1760272979736
24.4920253753662
14.0736103057861
14.7497653961182
19.4463729858398
17.5635814666748
19.4461345672607
14.9638652801514
26.1757373809814
15.3307914733887
17.5626277923584
21.4498043060303
16.7722702026367
27.0678997039795
26.8726348876953
15.7399177551270
30.0376415252686
14.5902633666992
21.8343734741211
19.3502902984619
27.3692607879639
18.2847976684570
29.1578769683838
28.6166667938232
28.6104679107666
19.3476676940918
28.9044380187988
19.6878910064697
17.6463127136230
19.3250179290772
19.6256637573242
21.0418701171875
17.7044868469238
31.0313701629639
34.2533588409424
30.8806896209717
24.2667198181152
29.0663242340088
34.3327522277832
33.6315631866455
36.7183685302734
20.9155082702637
26.6196727752686
24.9929428100586
29.9901962280273
28.4183025360107
29.2639732360840
33.2086086273193
31.4462184906006
29.8829078674316
33.3280563354492
30.6994915008545
40.4658317565918
22.6199626922607
20.9548473358154
27.6453495025635
41.8641567230225
25.5193710327148
29.0007591247559
32.1302413940430
23.4255790710449
31.9650173187256
36.2381935119629
21.4118957519531
35.5284214019775
29.7241210937500
39.0992164611816
36.2436771392822
29.3748378753662
33.0903530120850
36.9024276733398
53.7042617797852
43.3223247528076
42.5674915313721
44.8403358459473
45.9082126617432
29.2026996612549
44.8341369628906
48.8128662109375
49.9043464660645
54.0652275085449
55.7482242584229
50.6067276000977
48.2366085052490
60.0457191467285
56.8003654479981
51.9087314605713
58.6354732513428
62.7920627593994
51.2702465057373
49.0543842315674
49.3307113647461
47.3394393920898
37.9331111907959
34.6894264221191
41.6486263275147
36.3323688507080
51.8927574157715
46.1513996124268
42.9608821868897
36.6642475128174
42.3116683959961
37.9881858825684
43.8790321350098
42.3002243041992
36.7467403411865
18.4221267700195
15.2254104614258
23.8387584686279
19.1361904144287
28.1677246093750
15.9256458282471
28.4459590911865
18.4428691864014
16.5522098541260
29.5808315277100
17.5647735595703
17.2576904296875
20.0288295745850
28.3496379852295
19.6566581726074
29.8681259155273
16.1745548248291
18.2938575744629
29.0877819061279
17.9333686828613
16.7253017425537
16.3743495941162
17.1632766723633
18.2664394378662
17.5240039825439
16.8690681457520
28.0022621154785
16.1137580871582
16.3238048553467
18.4800624847412
25.7685184478760
32.3166847229004
13.7157440185547
15.5982971191406
13.6365890502930
16.6246891021729
18.4094905853272
20.9512710571289
16.5154933929443
16.3145065307617
18.2528495788574
28.3083915710449
19.8667049407959
17.1196460723877
17.7321434020996
13.1092071533203
19.5448398590088
24.2817401885986
19.7572708129883
22.7329730987549
22.1741199493408
12.1235847473145
23.9496231079102
15.1729583740234
26.6935825347900
15.9935951232910
26.6275405883789
24.8148441314697
22.6249694824219
25.8274078369141
14.3666267395020
26.8833637237549
25.0272750854492
15.7899856567383
14.4693851470947
17.6455974578857
26.6861915588379
15.8300399780273
24.6815681457520
14.8830413818359
14.4984722137451
26.4954566955566
23.3528614044189
15.4950618743896
14.3949985504150
17.6684856414795
16.5305137634277
29.6459197998047
18.0799961090088
16.7348384857178
14.3795013427734
24.2717266082764
24.1107940673828
17.1260833740234
16.7529582977295
18.0356502532959
17.5030231475830
28.2247066497803
21.8238830566406
16.3998603820801
16.6287422180176
25.1722335815430
23.7903594970703
27.6765823364258
18.5332298278809
16.5910720825195
14.9581432342529
19.6309089660645
17.1513557434082
17.8599357604980
15.3589248657227
13.9529705047607
25.0391960144043
16.2739753723145
22.4809646606445
23.9610671997070
16.4086818695068
24.8148441314697
14.0206813812256
15.5322551727295
22.1025943756104
15.5861377716064
24.9016284942627
17.4317359924316
24.4941711425781
22.7856636047363
15.8720016479492
24.0447521209717
15.3882503509521
17.9827213287354
14.2290592193604
25.3715515136719
18.7191963195801
27.7640819549561
13.8194561004639
23.9298343658447
15.3517723083496
26.4327526092529
17.4069404602051
18.9692974090576
19.8214054107666
25.5270004272461
19.7334289550781
29.1471481323242
42.4520969390869
13.7870311737061
27.8637409210205
17.0159339904785
17.7748203277588
29.6540260314941
21.7459201812744
17.6005363464355
15.7089233398438
28.3753871917725
17.7314281463623
17.9398059844971
27.9328823089600
25.1405239105225
16.3774490356445
18.0392265319824
24.5819091796875
27.7178287506104
38.2146835327148
28.2192230224609
27.3501873016357
17.9121494293213
26.3700485229492
19.0443992614746
32.2587490081787
33.2512855529785
31.7094326019287
20.7257270812988
21.3580131530762
17.1990394592285
22.9480266571045
19.8483467102051
15.4616832733154
18.8031196594238
21.5218067169189
30.8890342712402
25.1252651214600
14.3191814422607
23.9183902740479
16.4101123809814
17.3356533050537
29.1740894317627
27.9738903045654
18.3551311492920
19.2122459411621
26.4534950256348
20.1418399810791
24.5790481567383
31.2137603759766
21.9900608062744
26.0107517242432
25.8307456970215
25.1836776733398
21.6150283813477
23.8497257232666
25.8889198303223
27.8902053833008
32.5140953063965
29.1545391082764
28.2382965087891
20.4231739044189
28.9919376373291
24.9869823455811
20.2751159667969
34.6176624298096
32.5911045074463
30.2777290344238
22.4575996398926
24.4946479797363
26.2243747711182
30.7636260986328
28.8879871368408
25.3505706787109
36.4019870758057
37.9486083984375
24.4414806365967
27.9085636138916
34.0456962585449
36.3850593566895
29.9198627471924
27.6892185211182
37.8763675689697
35.9923839569092
39.3781661987305
29.7405719757080
33.9541435241699
35.9745025634766
41.9769287109375
26.2484550476074
38.6965274810791
36.0429286956787
28.6552906036377
20.6730365753174
25.3794193267822
24.3425369262695
35.6502532958984
40.9500598907471
34.1629981994629
30.7712554931641
33.9963436126709
45.8021163940430
36.4842414855957
35.6757640838623
39.8423671722412
46.1828708648682
52.8788566589356
49.3142604827881
55.7782649993897
59.6642494201660
51.0575771331787
54.2235374450684
75.3259658813477
70.7254409790039
54.6531677246094
60.8043670654297
55.6297302246094
77.1405696868897
78.4480571746826
78.8619518280029
69.7250366210938
73.6598968505859
74.7156143188477
48.2206344604492
63.1623268127441
67.9986476898193
71.3944435119629
61.6910457611084
63.6360645294189
59.4265460968018
66.4854049682617
50.7545471191406
54.1300773620606
47.6830005645752
56.4613342285156
53.8730621337891
45.2744960784912
50.6579875946045
36.7100238800049
55.5884838104248
51.1789321899414
51.2437820434570
34.3074798583984
32.7379703521729
33.0467224121094
38.3901596069336
32.0110321044922
33.0977439880371
25.0227451324463
33.8530540466309
30.1873683929443
30.1058292388916
32.6128005981445
32.8631401062012
34.9590778350830
36.7202758789063
40.2808189392090
60.3601932525635
50.2147674560547
53.8847446441650
47.2664833068848
53.9860725402832
48.5250949859619
43.2820320129395
39.7036075592041
42.7486896514893
46.3004112243652
44.8029041290283
56.7984580993652
49.3280887603760
46.4713573455811
50.7111549377441
32.7417850494385
43.8022613525391
40.7216548919678
54.8889636993408
46.0753440856934
50.0440597534180
36.2880229949951
29.2270183563232
48.3169555664063
51.5694618225098
47.2931861877441
46.7956066131592
34.5513820648193
30.5242538452148
30.0908088684082
37.3067855834961
31.4531326293945
20.3466415405273
26.6346931457520
25.9926319122314
12.7933025360107
16.0794258117676
15.7706737518311
28.3851623535156
16.3776874542236
27.4114608764648
18.1267261505127
19.7765827178955
27.5220870971680
19.9263095855713
19.2508697509766
17.8661346435547
32.6244831085205
15.4066085815430
29.2024612426758
15.9115791320801
19.9823379516602
20.3826427459717
18.1934833526611
20.7908153533936
18.3875560760498
21.3932991027832
21.2523937225342
30.6253433227539
30.0879478454590
28.4237861633301
16.4299011230469
14.6007537841797
27.5399684906006
15.7299041748047
13.1897926330566
16.1108970642090
17.6720619201660
31.9006443023682
15.6829357147217
29.7331809997559
15.3880119323730
16.0474777221680
17.9882049560547
19.6535587310791
24.9810218811035
28.9533138275147
17.1837806701660
21.5697288513184
28.7356376647949
28.8949012756348
21.1093425750732
19.2201137542725
17.0443058013916
21.2645530700684
30.9534072875977
16.1135196685791
15.9754753112793
26.7169475555420
27.6601314544678
28.4345149993897
25.2499580383301
16.4635181427002
30.0529003143311
19.9363231658936
19.1128253936768
14.9805545806885
28.5794734954834
25.1481533050537
17.8983211517334
21.8775272369385
25.9840488433838
17.9598331451416
17.9598331451416
